Mass Conservative Reduced Order Modeling of a Free Boundary Osmotic Cell Swelling Problem

We consider model order reduction for a free boundary problem of an osmotic cell that is parameterized by material parameters as well as the initial shape of the cell. Our approach is based on an Arbitrary-Lagrangian-Eulerian description of the model that is discretized by a mass-conservative finite element scheme. Using reduced basis techniques and empirical interpolation, we construct a parameterized reduced order model in which the mass conservation property of the full-order model is exactly preserved. Numerical experiments are provided that highlight the performance of the resulting reduced order model.

==> data/out.dat <==
# FOM DIM:  3988
RBTOL		EITOL		UDIM	DDIM	QNEDIM	MUDIM	AU1DIM	AU2DIM	MQ1DIM	MQ2DIM	LQ1DIM	LQ2DIM	UERROR		DERROR		TCERROR		T	SU	UERRORNC	DERRORNC	TCERRORNC	TNC	SUNC
1.000e-01	1.000e-01	4	4	4	4	9	6	5	5	7	5	3.645e-01	5.228e-02	1.970e-15	0.422	82.317	3.907e-01	5.185e-02	2.547e-01	0.379	91.499
3.162e-02	1.000e-01	6	6	9	4	9	6	5	5	7	5	2.815e-01	2.683e-02	3.682e-15	0.422	82.261	3.462e-01	3.222e-02	3.735e-01	0.380	91.205
1.000e-02	1.000e-01	9	9	15	4	9	6	5	5	7	5	2.155e-01	4.640e-02	3.676e-15	0.427	81.288	3.156e-01	5.257e-02	3.207e-01	0.384	90.288
3.162e-03	1.000e-01	17	14	22	4	9	6	5	5	7	5	1.655e-01	6.067e-02	5.605e-15	0.434	79.981	3.309e-01	6.213e-02	3.652e-01	0.389	89.152
1.000e-03	1.000e-01	29	20	31	4	9	6	5	5	7	5	2.103e-01	1.143e-01	7.304e-15	0.443	78.356	2.926e-01	1.137e-01	2.423e-01	0.396	87.584
3.162e-04	1.000e-01	47	28	44	4	9	6	5	5	7	5	2.521e-01	8.866e-02	1.280e-14	0.460	75.463	3.594e-01	8.870e-02	2.830e-01	0.409	84.941
1.000e-04	1.000e-01	70	38	58	4	9	6	5	5	7	5	1.121e+01	9.549e-02	6.200e-15	0.488	71.076	1.260e+00	9.586e-02	2.897e-01	0.427	81.211

1.000e-01	3.162e-02	4	4	4	8	19	15	6	10	14	9	3.464e-01	4.933e-02	1.141e-14	0.474	73.211	3.466e-01	4.944e-02	3.220e-02	0.432	80.254
3.162e-02	3.162e-02	6	6	9	8	19	15	6	10	14	9	2.253e-01	2.711e-02	4.768e-15	0.475	73.041	2.253e-01	2.721e-02	2.520e-02	0.434	80.046
1.000e-02	3.162e-02	9	9	15	8	19	15	6	10	14	9	9.957e-02	4.313e-02	5.115e-15	0.480	72.344	9.901e-02	4.304e-02	4.192e-02	0.427	81.324
3.162e-03	3.162e-02	17	14	22	8	19	15	6	10	14	9	1.122e+03	3.373e-01	3.014e-13	0.476	72.906	7.971e+02	1.508e-01	1.932e-01	0.433	80.052
1.000e-03	3.162e-02	29	20	31	8	19	15	6	10	14	9	1.608e+06	6.538e+02	1.150e-06	0.489	70.991	2.755e+06	1.552e+03	6.697e+06	0.444	78.146
3.162e-04	3.162e-02	47	28	44	8	19	15	6	10	14	9	4.808e+06	1.998e+03	1.625e-04	0.510	68.006	4.762e+06	2.918e+03	9.247e+08	0.461	75.264
1.000e-04	3.162e-02	70	38	58	8	19	15	6	10	14	9	4.055e+08	4.880e+05	9.345e+02	0.548	63.361	2.269e+08	1.753e+05	5.012e+15	0.489	70.992

1.000e-01	1.000e-02	4	4	4	16	29	27	13	12	26	19	3.447e-01	5.070e-02	1.141e-14	0.541	64.090	3.444e-01	5.073e-02	1.796e-02	0.502	69.132
3.162e-02	1.000e-02	6	6	9	16	29	27	13	12	26	19	2.152e-01	2.334e-02	1.980e-14	0.543	63.928	2.152e-01	2.327e-02	1.432e-02	0.516	67.217
1.000e-02	1.000e-02	9	9	15	16	29	27	13	12	26	19	1.044e-01	1.156e-02	2.102e-14	0.562	61.712	1.050e-01	1.162e-02	1.322e-02	0.521	66.653
3.162e-03	1.000e-02	17	14	22	16	29	27	13	12	26	19	3.493e-02	6.263e-03	1.798e-14	0.573	60.587	3.510e-02	6.333e-03	1.434e-02	0.524	66.240
1.000e-03	1.000e-02	29	20	31	16	29	27	13	12	26	19	2.465e-02	3.545e-02	1.837e-14	0.583	59.560	6.556e-02	3.558e-02	6.950e-02	0.536	64.712
3.162e-04	1.000e-02	47	28	44	16	29	27	13	12	26	19	2.516e+02	9.132e-02	4.375e-13	0.612	56.671	2.244e+02	1.029e-01	2.934e-01	0.561	61.801
1.000e-04	1.000e-02	70	38	58	16	29	27	13	12	26	19	3.580e+02	1.925e-01	5.288e-13	0.668	51.969	9.911e+02	5.131e-01	1.757e+02	0.607	57.154

1.000e-01	3.162e-03	4	4	4	24	46	50	21	19	44	29	3.536e-01	5.098e-02	1.495e-13	0.667	52.017	3.535e-01	5.099e-02	5.759e-03	0.626	55.444
3.162e-02	3.162e-03	6	6	9	24	46	50	21	19	44	29	2.133e-01	2.625e-02	1.444e-13	0.670	51.784	2.133e-01	2.625e-02	2.516e-03	0.628	55.280
1.000e-02	3.162e-03	9	9	15	24	46	50	21	19	44	29	1.035e-01	1.021e-02	1.283e-13	0.667	52.032	1.034e-01	1.021e-02	2.977e-03	0.625	55.491
3.162e-03	3.162e-03	17	14	22	24	46	50	21	19	44	29	3.326e-02	4.449e-03	5.259e-14	0.680	51.058	3.326e-02	4.450e-03	2.268e-03	0.642	54.049
1.000e-03	3.162e-03	29	20	31	24	46	50	21	19	44	29	1.343e-02	2.079e-03	6.190e-14	0.714	48.617	1.344e-02	2.079e-03	2.572e-03	0.656	52.936
3.162e-04	3.162e-03	47	28	44	24	46	50	21	19	44	29	1.094e-02	4.252e-03	4.341e-14	0.755	45.963	1.084e-02	4.250e-03	3.474e-03	0.708	49.017
1.000e-04	3.162e-03	70	38	58	24	46	50	21	19	44	29	1.912e-02	9.066e-03	1.155e-13	0.832	41.714	1.918e-02	9.052e-03	4.187e-03	0.748	46.370

1.000e-01	1.000e-03	4	4	4	40	72	69	29	27	62	41	3.470e-01	5.094e-02	4.219e-13	0.786	44.164	3.469e-01	5.092e-02	8.959e-03	0.746	46.509
3.162e-02	1.000e-03	6	6	9	40	72	69	29	27	62	41	2.153e-01	2.253e-02	3.755e-13	0.799	43.409	2.153e-01	2.256e-02	2.990e-03	0.758	45.788
1.000e-02	1.000e-03	9	9	15	40	72	69	29	27	62	41	1.036e-01	7.543e-03	2.695e-13	0.795	43.630	1.039e-01	7.543e-03	2.785e-03	0.754	46.021
3.162e-03	1.000e-03	17	14	22	40	72	69	29	27	62	41	3.339e-02	3.712e-03	1.258e-13	0.813	42.708	3.339e-02	3.715e-03	3.882e-03	0.775	44.770
1.000e-03	1.000e-03	29	20	31	40	72	69	29	27	62	41	1.364e-02	2.993e-03	1.558e-13	0.849	40.877	1.366e-02	2.994e-03	2.517e-03	0.806	43.029
3.162e-04	1.000e-03	47	28	44	40	72	69	29	27	62	41	7.578e-03	4.006e-03	9.233e-14	0.910	38.148	7.751e-03	4.009e-03	2.632e-03	0.861	40.311
1.000e-04	1.000e-03	70	38	58	40	72	69	29	27	62	41	4.776e+04	5.710e+01	1.295e-06	1.010	34.350	5.858e+04	9.430e+01	9.209e+04	0.952	36.465

1.000e-01	3.162e-04	4	4	4	56	92	104	38	34	84	54	3.462e-01	5.100e-02	1.526e-12	0.953	36.398	3.461e-01	5.097e-02	4.495e-03	0.912	38.063
3.162e-02	3.162e-04	6	6	9	56	92	104	38	34	84	54	2.093e-01	2.173e-02	1.489e-12	0.954	36.362	2.094e-01	2.174e-02	2.381e-03	0.912	38.066
1.000e-02	3.162e-04	9	9	15	56	92	104	38	34	84	54	1.052e-01	7.520e-03	1.254e-12	0.961	36.091	1.056e-01	7.521e-03	1.764e-03	0.920	37.698
3.162e-03	3.162e-04	17	14	22	56	92	104	38	34	84	54	3.360e-02	3.337e-03	3.760e-13	0.985	35.222	3.361e-02	3.347e-03	1.468e-03	0.941	36.889
1.000e-03	3.162e-04	29	20	31	56	92	104	38	34	84	54	1.348e-02	1.527e-03	2.686e-13	1.028	33.752	1.348e-02	1.528e-03	1.279e-03	0.982	35.344
3.162e-04	3.162e-04	47	28	44	56	92	104	38	34	84	54	6.312e-03	1.594e-03	2.069e-13	1.098	31.595	6.319e-03	1.594e-03	1.079e-03	1.052	33.000
1.000e-04	3.162e-04	70	38	58	56	92	104	38	34	84	54	4.692e-03	5.535e-03	2.553e-13	1.225	28.324	4.679e-03	5.537e-03	1.070e-03	1.163	29.844

1.000e-01	1.000e-04	4	4	4	76	127	128	52	47	110	70	3.477e-01	5.101e-02	9.313e-12	1.128	30.750	3.477e-01	5.099e-02	5.407e-03	1.087	31.915
3.162e-02	1.000e-04	6	6	9	76	127	128	52	47	110	70	2.125e-01	2.148e-02	4.887e-12	1.134	30.590	2.125e-01	2.146e-02	2.682e-03	1.091	31.796
1.000e-02	1.000e-04	9	9	15	76	127	128	52	47	110	70	1.024e-01	7.557e-03	5.327e-12	1.147	30.250	1.023e-01	7.556e-03	3.007e-03	1.102	31.482
3.162e-03	1.000e-04	17	14	22	76	127	128	52	47	110	70	3.340e-02	3.423e-03	1.311e-12	1.175	29.529	3.341e-02	3.421e-03	2.058e-03	1.130	30.708
1.000e-03	1.000e-04	29	20	31	76	127	128	52	47	110	70	1.340e-02	1.535e-03	6.531e-13	1.227	28.283	1.342e-02	1.533e-03	9.170e-04	1.178	29.451
3.162e-04	1.000e-04	47	28	44	76	127	128	52	47	110	70	7.089e-03	1.163e-03	7.345e-13	1.325	26.192	7.127e-03	1.165e-03	1.042e-03	1.272	27.283
1.000e-04	1.000e-04	70	38	58	76	127	128	52	47	110	70	3.052e-03	1.638e-03	1.404e-12	1.485	23.363	3.081e-03	1.639e-03	1.072e-03	1.428	24.306



==> data/variance.dat <==
INIT0		INIT1		ALPHA		BETA		V1		V2		V3		V4
0.000e+00	0.000e+00	1.000e-01	1.000e-01	3.568e-13	7.263e-13	1.008e-12	1.200e-12
0.000e+00	2.041e-02	1.000e-01	1.000e-01	6.166e-07	1.642e-08	8.021e-10	3.073e-10
0.000e+00	4.082e-02	1.000e-01	1.000e-01	2.467e-06	6.560e-08	3.167e-09	1.206e-09
0.000e+00	6.122e-02	1.000e-01	1.000e-01	5.552e-06	1.474e-07	6.987e-09	2.622e-09
0.000e+00	8.163e-02	1.000e-01	1.000e-01	9.875e-06	2.619e-07	1.217e-08	4.489e-09
0.000e+00	1.020e-01	1.000e-01	1.000e-01	1.544e-05	4.090e-07	1.862e-08	6.746e-09
0.000e+00	1.224e-01	1.000e-01	1.000e-01	2.226e-05	5.888e-07	2.627e-08	9.338e-09
0.000e+00	1.429e-01	1.000e-01	1.000e-01	3.034e-05	8.016e-07	3.505e-08	1.221e-08
0.000e+00	1.633e-01	1.000e-01	1.000e-01	3.969e-05	1.047e-06	4.491e-08	1.533e-08
0.000e+00	1.837e-01	1.000e-01	1.000e-01	5.032e-05	1.327e-06	5.579e-08	1.863e-08
0.000e+00	2.041e-01	1.000e-01	1.000e-01	6.224e-05	1.640e-06	6.765e-08	2.210e-08
0.000e+00	2.245e-01	1.000e-01	1.000e-01	7.549e-05	1.988e-06	8.044e-08	2.567e-08
0.000e+00	2.449e-01	1.000e-01	1.000e-01	9.006e-05	2.370e-06	9.412e-08	2.933e-08
0.000e+00	2.653e-01	1.000e-01	1.000e-01	1.060e-04	2.787e-06	1.087e-07	3.304e-08
0.000e+00	2.857e-01	1.000e-01	1.000e-01	1.233e-04	3.241e-06	1.240e-07	3.676e-08
0.000e+00	3.061e-01	1.000e-01	1.000e-01	1.420e-04	3.731e-06	1.402e-07	4.047e-08
0.000e+00	3.265e-01	1.000e-01	1.000e-01	1.622e-04	4.258e-06	1.572e-07	4.414e-08
0.000e+00	3.469e-01	1.000e-01	1.000e-01	1.838e-04	4.824e-06	1.749e-07	4.773e-08
0.000e+00	3.673e-01	1.000e-01	1.000e-01	2.069e-04	5.429e-06	1.933e-07	5.123e-08
0.000e+00	3.878e-01	1.000e-01	1.000e-01	2.316e-04	6.074e-06	2.124e-07	5.461e-08
0.000e+00	4.082e-01	1.000e-01	1.000e-01	2.578e-04	6.760e-06	2.323e-07	5.785e-08
0.000e+00	4.286e-01	1.000e-01	1.000e-01	2.856e-04	7.489e-06	2.529e-07	6.093e-08
0.000e+00	4.490e-01	1.000e-01	1.000e-01	3.152e-04	8.261e-06	2.741e-07	6.384e-08
0.000e+00	4.694e-01	1.000e-01	1.000e-01	3.464e-04	9.079e-06	2.961e-07	6.654e-08
0.000e+00	4.898e-01	1.000e-01	1.000e-01	3.794e-04	9.943e-06	3.188e-07	6.905e-08
0.000e+00	5.102e-01	1.000e-01	1.000e-01	4.143e-04	1.086e-05	3.423e-07	7.134e-08
0.000e+00	5.306e-01	1.000e-01	1.000e-01	4.510e-04	1.182e-05	3.666e-07	7.342e-08
0.000e+00	5.510e-01	1.000e-01	1.000e-01	4.897e-04	1.283e-05	3.917e-07	7.529e-08
0.000e+00	5.714e-01	1.000e-01	1.000e-01	5.304e-04	1.390e-05	4.177e-07	7.695e-08
0.000e+00	5.918e-01	1.000e-01	1.000e-01	5.732e-04	1.503e-05	4.447e-07	7.842e-08
0.000e+00	6.122e-01	1.000e-01	1.000e-01	6.182e-04	1.622e-05	4.728e-07	7.972e-08
0.000e+00	6.327e-01	1.000e-01	1.000e-01	6.654e-04	1.747e-05	5.022e-07	8.086e-08
0.000e+00	6.531e-01	1.000e-01	1.000e-01	7.150e-04	1.878e-05	5.328e-07	8.190e-08
0.000e+00	6.735e-01	1.000e-01	1.000e-01	7.670e-04	2.016e-05	5.650e-07	8.286e-08
0.000e+00	6.939e-01	1.000e-01	1.000e-01	8.216e-04	2.161e-05	5.988e-07	8.381e-08
0.000e+00	7.143e-01	1.000e-01	1.000e-01	8.788e-04	2.314e-05	6.346e-07	8.481e-08
0.000e+00	7.347e-01	1.000e-01	1.000e-01	9.388e-04	2.475e-05	6.726e-07	8.592e-08
0.000e+00	7.551e-01	1.000e-01	1.000e-01	1.002e-03	2.645e-05	7.129e-07	8.723e-08
0.000e+00	7.755e-01	1.000e-01	1.000e-01	1.067e-03	2.823e-05	7.560e-07	8.884e-08
0.000e+00	7.959e-01	1.000e-01	1.000e-01	1.136e-03	3.011e-05	8.023e-07	9.086e-08
0.000e+00	8.163e-01	1.000e-01	1.000e-01	1.209e-03	3.208e-05	8.520e-07	9.341e-08
0.000e+00	8.367e-01	1.000e-01	1.000e-01	1.284e-03	3.417e-05	9.056e-07	9.662e-08
0.000e+00	8.571e-01	1.000e-01	1.000e-01	1.363e-03	3.636e-05	9.636e-07	1.007e-07
0.000e+00	8.776e-01	1.000e-01	1.000e-01	1.446e-03	3.868e-05	1.027e-06	1.057e-07
0.000e+00	8.980e-01	1.000e-01	1.000e-01	1.533e-03	4.112e-05	1.095e-06	1.119e-07
0.000e+00	9.184e-01	1.000e-01	1.000e-01	1.624e-03	4.370e-05	1.169e-06	1.194e-07
0.000e+00	9.388e-01	1.000e-01	1.000e-01	1.719e-03	4.643e-05	1.251e-06	1.286e-07
0.000e+00	9.592e-01	1.000e-01	1.000e-01	1.818e-03	4.931e-05	1.340e-06	1.395e-07
0.000e+00	9.796e-01	1.000e-01	1.000e-01	1.922e-03	5.236e-05	1.437e-06	1.526e-07
0.000e+00	1.000e+00	1.000e-01	1.000e-01	2.031e-03	5.558e-05	1.543e-06	1.680e-07
2.041e-02	0.000e+00	1.000e-01	1.000e-01	4.441e-07	9.600e-07	1.369e-06	1.637e-06
2.041e-02	2.041e-02	1.000e-01	1.000e-01	1.061e-06	9.639e-07	1.357e-06	1.628e-06
2.041e-02	4.082e-02	1.000e-01	1.000e-01	2.939e-06	1.001e-06	1.346e-06	1.619e-06
2.041e-02	6.122e-02	1.000e-01	1.000e-01	6.080e-06	1.072e-06	1.335e-06	1.609e-06
2.041e-02	8.163e-02	1.000e-01	1.000e-01	1.049e-05	1.176e-06	1.325e-06	1.599e-06
2.041e-02	1.020e-01	1.000e-01	1.000e-01	1.617e-05	1.314e-06	1.314e-06	1.588e-06
2.041e-02	1.224e-01	1.000e-01	1.000e-01	2.313e-05	1.486e-06	1.304e-06	1.577e-06
2.041e-02	1.429e-01	1.000e-01	1.000e-01	3.138e-05	1.692e-06	1.294e-06	1.565e-06
2.041e-02	1.633e-01	1.000e-01	1.000e-01	4.093e-05	1.934e-06	1.285e-06	1.552e-06
2.041e-02	1.837e-01	1.000e-01	1.000e-01	5.180e-05	2.210e-06	1.275e-06	1.539e-06
2.041e-02	2.041e-01	1.000e-01	1.000e-01	6.399e-05	2.522e-06	1.266e-06	1.525e-06
2.041e-02	2.245e-01	1.000e-01	1.000e-01	7.753e-05	2.871e-06	1.258e-06	1.511e-06
2.041e-02	2.449e-01	1.000e-01	1.000e-01	9.244e-05	3.257e-06	1.250e-06	1.496e-06
2.041e-02	2.653e-01	1.000e-01	1.000e-01	1.087e-04	3.681e-06	1.242e-06	1.481e-06
2.041e-02	2.857e-01	1.000e-01	1.000e-01	1.264e-04	4.143e-06	1.235e-06	1.465e-06
2.041e-02	3.061e-01	1.000e-01	1.000e-01	1.456e-04	4.646e-06	1.229e-06	1.449e-06
2.041e-02	3.265e-01	1.000e-01	1.000e-01	1.662e-04	5.189e-06	1.224e-06	1.433e-06
2.041e-02	3.469e-01	1.000e-01	1.000e-01	1.883e-04	5.773e-06	1.220e-06	1.416e-06
2.041e-02	3.673e-01	1.000e-01	1.000e-01	2.120e-04	6.401e-06	1.217e-06	1.400e-06
2.041e-02	3.878e-01	1.000e-01	1.000e-01	2.372e-04	7.073e-06	1.215e-06	1.383e-06
2.041e-02	4.082e-01	1.000e-01	1.000e-01	2.640e-04	7.790e-06	1.214e-06	1.366e-06
2.041e-02	4.286e-01	1.000e-01	1.000e-01	2.925e-04	8.553e-06	1.215e-06	1.350e-06
2.041e-02	4.490e-01	1.000e-01	1.000e-01	3.227e-04	9.365e-06	1.217e-06	1.333e-06
2.041e-02	4.694e-01	1.000e-01	1.000e-01	3.546e-04	1.023e-05	1.221e-06	1.317e-06
2.041e-02	4.898e-01	1.000e-01	1.000e-01	3.884e-04	1.114e-05	1.226e-06	1.302e-06
2.041e-02	5.102e-01	1.000e-01	1.000e-01	4.240e-04	1.211e-05	1.234e-06	1.286e-06
2.041e-02	5.306e-01	1.000e-01	1.000e-01	4.616e-04	1.313e-05	1.244e-06	1.271e-06
2.041e-02	5.510e-01	1.000e-01	1.000e-01	5.011e-04	1.421e-05	1.256e-06	1.257e-06
2.041e-02	5.714e-01	1.000e-01	1.000e-01	5.427e-04	1.535e-05	1.270e-06	1.244e-06
2.041e-02	5.918e-01	1.000e-01	1.000e-01	5.864e-04	1.656e-05	1.287e-06	1.231e-06
2.041e-02	6.122e-01	1.000e-01	1.000e-01	6.324e-04	1.783e-05	1.307e-06	1.220e-06
2.041e-02	6.327e-01	1.000e-01	1.000e-01	6.806e-04	1.916e-05	1.330e-06	1.209e-06
2.041e-02	6.531e-01	1.000e-01	1.000e-01	7.312e-04	2.057e-05	1.356e-06	1.200e-06
2.041e-02	6.735e-01	1.000e-01	1.000e-01	7.843e-04	2.205e-05	1.386e-06	1.192e-06
2.041e-02	6.939e-01	1.000e-01	1.000e-01	8.400e-04	2.362e-05	1.419e-06	1.186e-06
2.041e-02	7.143e-01	1.000e-01	1.000e-01	8.983e-04	2.526e-05	1.456e-06	1.181e-06
2.041e-02	7.347e-01	1.000e-01	1.000e-01	9.594e-04	2.699e-05	1.498e-06	1.178e-06
2.041e-02	7.551e-01	1.000e-01	1.000e-01	1.023e-03	2.881e-05	1.545e-06	1.177e-06
2.041e-02	7.755e-01	1.000e-01	1.000e-01	1.090e-03	3.073e-05	1.597e-06	1.178e-06
2.041e-02	7.959e-01	1.000e-01	1.000e-01	1.161e-03	3.275e-05	1.654e-06	1.181e-06
2.041e-02	8.163e-01	1.000e-01	1.000e-01	1.234e-03	3.488e-05	1.717e-06	1.187e-06
2.041e-02	8.367e-01	1.000e-01	1.000e-01	1.311e-03	3.712e-05	1.786e-06	1.195e-06
2.041e-02	8.571e-01	1.000e-01	1.000e-01	1.391e-03	3.948e-05	1.862e-06	1.206e-06
2.041e-02	8.776e-01	1.000e-01	1.000e-01	1.475e-03	4.197e-05	1.946e-06	1.220e-06
2.041e-02	8.980e-01	1.000e-01	1.000e-01	1.563e-03	4.460e-05	2.037e-06	1.237e-06
2.041e-02	9.184e-01	1.000e-01	1.000e-01	1.656e-03	4.736e-05	2.137e-06	1.258e-06
2.041e-02	9.388e-01	1.000e-01	1.000e-01	1.752e-03	5.028e-05	2.247e-06	1.283e-06
2.041e-02	9.592e-01	1.000e-01	1.000e-01	1.853e-03	5.337e-05	2.366e-06	1.311e-06
2.041e-02	9.796e-01	1.000e-01	1.000e-01	1.958e-03	5.662e-05	2.496e-06	1.344e-06
2.041e-02	1.000e+00	1.000e-01	1.000e-01	2.068e-03	6.006e-05	2.638e-06	1.381e-06
4.082e-02	0.000e+00	1.000e-01	1.000e-01	1.717e-06	3.713e-06	5.295e-06	6.342e-06
4.082e-02	2.041e-02	1.000e-01	1.000e-01	2.335e-06	3.705e-06	5.270e-06	6.322e-06
4.082e-02	4.082e-02	1.000e-01	1.000e-01	4.244e-06	3.731e-06	5.244e-06	6.301e-06
4.082e-02	6.122e-02	1.000e-01	1.000e-01	7.445e-06	3.791e-06	5.216e-06	6.277e-06
4.082e-02	8.163e-02	1.000e-01	1.000e-01	1.194e-05	3.885e-06	5.187e-06	6.252e-06
4.082e-02	1.020e-01	1.000e-01	1.000e-01	1.774e-05	4.014e-06	5.156e-06	6.224e-06
4.082e-02	1.224e-01	1.000e-01	1.000e-01	2.485e-05	4.178e-06	5.124e-06	6.195e-06
4.082e-02	1.429e-01	1.000e-01	1.000e-01	3.328e-05	4.378e-06	5.091e-06	6.163e-06
4.082e-02	1.633e-01	1.000e-01	1.000e-01	4.304e-05	4.614e-06	5.057e-06	6.129e-06
4.082e-02	1.837e-01	1.000e-01	1.000e-01	5.415e-05	4.887e-06	5.021e-06	6.094e-06
4.082e-02	2.041e-01	1.000e-01	1.000e-01	6.661e-05	5.198e-06	4.985e-06	6.057e-06
4.082e-02	2.245e-01	1.000e-01	1.000e-01	8.046e-05	5.548e-06	4.949e-06	6.018e-06
4.082e-02	2.449e-01	1.000e-01	1.000e-01	9.570e-05	5.937e-06	4.912e-06	5.978e-06
4.082e-02	2.653e-01	1.000e-01	1.000e-01	1.124e-04	6.367e-06	4.875e-06	5.936e-06
4.082e-02	2.857e-01	1.000e-01	1.000e-01	1.305e-04	6.838e-06	4.838e-06	5.893e-06
4.082e-02	3.061e-01	1.000e-01	1.000e-01	1.500e-04	7.352e-06	4.801e-06	5.849e-06
4.082e-02	3.265e-01	1.000e-01	1.000e-01	1.711e-04	7.910e-06	4.764e-06	5.804e-06
4.082e-02	3.469e-01	1.000e-01	1.000e-01	1.937e-04	8.513e-06	4.728e-06	5.758e-06
4.082e-02	3.673e-01	1.000e-01	1.000e-01	2.179e-04	9.163e-06	4.693e-06	5.711e-06
4.082e-02	3.878e-01	1.000e-01	1.000e-01	2.437e-04	9.861e-06	4.659e-06	5.664e-06
4.082e-02	4.082e-01	1.000e-01	1.000e-01	2.712e-04	1.061e-05	4.627e-06	5.617e-06
4.082e-02	4.286e-01	1.000e-01	1.000e-01	3.003e-04	1.141e-05	4.596e-06	5.569e-06
4.082e-02	4.490e-01	1.000e-01	1.000e-01	3.312e-04	1.226e-05	4.567e-06	5.522e-06
4.082e-02	4.694e-01	1.000e-01	1.000e-01	3.638e-04	1.316e-05	4.540e-06	5.474e-06
4.082e-02	4.898e-01	1.000e-01	1.000e-01	3.983e-04	1.413e-05	4.515e-06	5.428e-06
4.082e-02	5.102e-01	1.000e-01	1.000e-01	4.347e-04	1.515e-05	4.493e-06	5.381e-06
4.082e-02	5.306e-01	1.000e-01	1.000e-01	4.731e-04	1.623e-05	4.474e-06	5.336e-06
4.082e-02	5.510e-01	1.000e-01	1.000e-01	5.135e-04	1.738e-05	4.458e-06	5.291e-06
4.082e-02	5.714e-01	1.000e-01	1.000e-01	5.559e-04	1.859e-05	4.446e-06	5.248e-06
4.082e-02	5.918e-01	1.000e-01	1.000e-01	6.006e-04	1.987e-05	4.437e-06	5.205e-06
4.082e-02	6.122e-01	1.000e-01	1.000e-01	6.475e-04	2.122e-05	4.433e-06	5.165e-06
4.082e-02	6.327e-01	1.000e-01	1.000e-01	6.967e-04	2.265e-05	4.433e-06	5.126e-06
4.082e-02	6.531e-01	1.000e-01	1.000e-01	7.483e-04	2.415e-05	4.437e-06	5.089e-06
4.082e-02	6.735e-01	1.000e-01	1.000e-01	8.025e-04	2.574e-05	4.447e-06	5.055e-06
4.082e-02	6.939e-01	1.000e-01	1.000e-01	8.592e-04	2.741e-05	4.462e-06	5.022e-06
4.082e-02	7.143e-01	1.000e-01	1.000e-01	9.186e-04	2.917e-05	4.482e-06	4.993e-06
4.082e-02	7.347e-01	1.000e-01	1.000e-01	9.809e-04	3.103e-05	4.509e-06	4.966e-06
4.082e-02	7.551e-01	1.000e-01	1.000e-01	1.046e-03	3.298e-05	4.542e-06	4.942e-06
4.082e-02	7.755e-01	1.000e-01	1.000e-01	1.114e-03	3.504e-05	4.582e-06	4.921e-06
4.082e-02	7.959e-01	1.000e-01	1.000e-01	1.186e-03	3.721e-05	4.630e-06	4.904e-06
4.082e-02	8.163e-01	1.000e-01	1.000e-01	1.260e-03	3.949e-05	4.685e-06	4.891e-06
4.082e-02	8.367e-01	1.000e-01	1.000e-01	1.338e-03	4.189e-05	4.749e-06	4.881e-06
4.082e-02	8.571e-01	1.000e-01	1.000e-01	1.420e-03	4.442e-05	4.821e-06	4.876e-06
4.082e-02	8.776e-01	1.000e-01	1.000e-01	1.505e-03	4.709e-05	4.903e-06	4.875e-06
4.082e-02	8.980e-01	1.000e-01	1.000e-01	1.595e-03	4.990e-05	4.995e-06	4.879e-06
4.082e-02	9.184e-01	1.000e-01	1.000e-01	1.688e-03	5.286e-05	5.098e-06	4.888e-06
4.082e-02	9.388e-01	1.000e-01	1.000e-01	1.785e-03	5.598e-05	5.212e-06	4.902e-06
4.082e-02	9.592e-01	1.000e-01	1.000e-01	1.887e-03	5.927e-05	5.339e-06	4.922e-06
4.082e-02	9.796e-01	1.000e-01	1.000e-01	1.994e-03	6.275e-05	5.478e-06	4.947e-06
4.082e-02	1.000e+00	1.000e-01	1.000e-01	2.105e-03	6.642e-05	5.631e-06	4.979e-06
6.122e-02	0.000e+00	1.000e-01	1.000e-01	3.734e-06	8.076e-06	1.153e-05	1.382e-05
6.122e-02	2.041e-02	1.000e-01	1.000e-01	4.357e-06	8.058e-06	1.149e-05	1.379e-05
6.122e-02	4.082e-02	1.000e-01	1.000e-01	6.299e-06	8.074e-06	1.144e-05	1.375e-05
6.122e-02	6.122e-02	1.000e-01	1.000e-01	9.563e-06	8.124e-06	1.140e-05	1.371e-05
6.122e-02	8.163e-02	1.000e-01	1.000e-01	1.415e-05	8.210e-06	1.135e-05	1.367e-05
6.122e-02	1.020e-01	1.000e-01	1.000e-01	2.008e-05	8.331e-06	1.129e-05	1.362e-05
6.122e-02	1.224e-01	1.000e-01	1.000e-01	2.734e-05	8.489e-06	1.123e-05	1.357e-05
6.122e-02	1.429e-01	1.000e-01	1.000e-01	3.595e-05	8.683e-06	1.117e-05	1.352e-05
6.122e-02	1.633e-01	1.000e-01	1.000e-01	4.592e-05	8.916e-06	1.111e-05	1.346e-05
6.122e-02	1.837e-01	1.000e-01	1.000e-01	5.727e-05	9.187e-06	1.105e-05	1.339e-05
6.122e-02	2.041e-01	1.000e-01	1.000e-01	7.001e-05	9.499e-06	1.098e-05	1.333e-05
6.122e-02	2.245e-01	1.000e-01	1.000e-01	8.417e-05	9.851e-06	1.091e-05	1.326e-05
6.122e-02	2.449e-01	1.000e-01	1.000e-01	9.975e-05	1.024e-05	1.084e-05	1.319e-05
6.122e-02	2.653e-01	1.000e-01	1.000e-01	1.168e-04	1.068e-05	1.076e-05	1.311e-05
6.122e-02	2.857e-01	1.000e-01	1.000e-01	1.353e-04	1.116e-05	1.069e-05	1.303e-05
6.122e-02	3.061e-01	1.000e-01	1.000e-01	1.553e-04	1.169e-05	1.061e-05	1.296e-05
6.122e-02	3.265e-01	1.000e-01	1.000e-01	1.769e-04	1.227e-05	1.054e-05	1.287e-05
6.122e-02	3.469e-01	1.000e-01	1.000e-01	2.000e-04	1.289e-05	1.046e-05	1.279e-05
6.122e-02	3.673e-01	1.000e-01	1.000e-01	2.247e-04	1.356e-05	1.039e-05	1.271e-05
6.122e-02	3.878e-01	1.000e-01	1.000e-01	2.511e-04	1.429e-05	1.031e-05	1.262e-05
6.122e-02	4.082e-01	1.000e-01	1.000e-01	2.791e-04	1.507e-05	1.024e-05	1.253e-05
6.122e-02	4.286e-01	1.000e-01	1.000e-01	3.089e-04	1.591e-05	1.017e-05	1.244e-05
6.122e-02	4.490e-01	1.000e-01	1.000e-01	3.404e-04	1.680e-05	1.010e-05	1.236e-05
6.122e-02	4.694e-01	1.000e-01	1.000e-01	3.738e-04	1.775e-05	1.003e-05	1.227e-05
6.122e-02	4.898e-01	1.000e-01	1.000e-01	4.090e-04	1.877e-05	9.966e-06	1.218e-05
6.122e-02	5.102e-01	1.000e-01	1.000e-01	4.462e-04	1.985e-05	9.904e-06	1.209e-05
6.122e-02	5.306e-01	1.000e-01	1.000e-01	4.854e-04	2.100e-05	9.845e-06	1.200e-05
6.122e-02	5.510e-01	1.000e-01	1.000e-01	5.266e-04	2.221e-05	9.790e-06	1.191e-05
6.122e-02	5.714e-01	1.000e-01	1.000e-01	5.700e-04	2.350e-05	9.739e-06	1.183e-05
6.122e-02	5.918e-01	1.000e-01	1.000e-01	6.155e-04	2.486e-05	9.692e-06	1.174e-05
6.122e-02	6.122e-01	1.000e-01	1.000e-01	6.634e-04	2.630e-05	9.650e-06	1.166e-05
6.122e-02	6.327e-01	1.000e-01	1.000e-01	7.136e-04	2.783e-05	9.614e-06	1.158e-05
6.122e-02	6.531e-01	1.000e-01	1.000e-01	7.662e-04	2.943e-05	9.584e-06	1.150e-05
6.122e-02	6.735e-01	1.000e-01	1.000e-01	8.214e-04	3.113e-05	9.559e-06	1.143e-05
6.122e-02	6.939e-01	1.000e-01	1.000e-01	8.791e-04	3.292e-05	9.541e-06	1.135e-05
6.122e-02	7.143e-01	1.000e-01	1.000e-01	9.397e-04	3.480e-05	9.530e-06	1.128e-05
6.122e-02	7.347e-01	1.000e-01	1.000e-01	1.003e-03	3.679e-05	9.527e-06	1.121e-05
6.122e-02	7.551e-01	1.000e-01	1.000e-01	1.069e-03	3.888e-05	9.532e-06	1.115e-05
6.122e-02	7.755e-01	1.000e-01	1.000e-01	1.139e-03	4.109e-05	9.545e-06	1.109e-05
6.122e-02	7.959e-01	1.000e-01	1.000e-01	1.211e-03	4.341e-05	9.567e-06	1.104e-05
6.122e-02	8.163e-01	1.000e-01	1.000e-01	1.287e-03	4.586e-05	9.598e-06	1.099e-05
6.122e-02	8.367e-01	1.000e-01	1.000e-01	1.366e-03	4.843e-05	9.640e-06	1.094e-05
6.122e-02	8.571e-01	1.000e-01	1.000e-01	1.449e-03	5.114e-05	9.692e-06	1.090e-05
6.122e-02	8.776e-01	1.000e-01	1.000e-01	1.536e-03	5.400e-05	9.755e-06	1.086e-05
6.122e-02	8.980e-01	1.000e-01	1.000e-01	1.626e-03	5.701e-05	9.830e-06	1.083e-05
6.122e-02	9.184e-01	1.000e-01	1.000e-01	1.721e-03	6.018e-05	9.918e-06	1.081e-05
6.122e-02	9.388e-01	1.000e-01	1.000e-01	1.819e-03	6.351e-05	1.002e-05	1.079e-05
6.122e-02	9.592e-01	1.000e-01	1.000e-01	1.922e-03	6.703e-05	1.013e-05	1.078e-05
6.122e-02	9.796e-01	1.000e-01	1.000e-01	2.030e-03	7.074e-05	1.026e-05	1.078e-05
6.122e-02	1.000e+00	1.000e-01	1.000e-01	2.142e-03	7.465e-05	1.041e-05	1.078e-05
8.163e-02	0.000e+00	1.000e-01	1.000e-01	6.417e-06	1.389e-05	1.983e-05	2.381e-05
8.163e-02	2.041e-02	1.000e-01	1.000e-01	7.047e-06	1.386e-05	1.977e-05	2.376e-05
8.163e-02	4.082e-02	1.000e-01	1.000e-01	9.026e-06	1.387e-05	1.971e-05	2.371e-05
8.163e-02	6.122e-02	1.000e-01	1.000e-01	1.236e-05	1.391e-05	1.964e-05	2.365e-05
8.163e-02	8.163e-02	1.000e-01	1.000e-01	1.704e-05	1.399e-05	1.957e-05	2.359e-05
8.163e-02	1.020e-01	1.000e-01	1.000e-01	2.309e-05	1.410e-05	1.949e-05	2.352e-05
8.163e-02	1.224e-01	1.000e-01	1.000e-01	3.051e-05	1.426e-05	1.941e-05	2.344e-05
8.163e-02	1.429e-01	1.000e-01	1.000e-01	3.931e-05	1.445e-05	1.932e-05	2.336e-05
8.163e-02	1.633e-01	1.000e-01	1.000e-01	4.950e-05	1.468e-05	1.922e-05	2.327e-05
8.163e-02	1.837e-01	1.000e-01	1.000e-01	6.110e-05	1.495e-05	1.912e-05	2.317e-05
8.163e-02	2.041e-01	1.000e-01	1.000e-01	7.412e-05	1.527e-05	1.902e-05	2.307e-05
8.163e-02	2.245e-01	1.000e-01	1.000e-01	8.858e-05	1.562e-05	1.891e-05	2.297e-05
8.163e-02	2.449e-01	1.000e-01	1.000e-01	1.045e-04	1.603e-05	1.880e-05	2.286e-05
8.163e-02	2.653e-01	1.000e-01	1.000e-01	1.219e-04	1.648e-05	1.868e-05	2.275e-05
8.163e-02	2.857e-01	1.000e-01	1.000e-01	1.408e-04	1.697e-05	1.857e-05	2.263e-05
8.163e-02	3.061e-01	1.000e-01	1.000e-01	1.613e-04	1.752e-05	1.845e-05	2.251e-05
8.163e-02	3.265e-01	1.000e-01	1.000e-01	1.833e-04	1.811e-05	1.833e-05	2.238e-05
8.163e-02	3.469e-01	1.000e-01	1.000e-01	2.069e-04	1.876e-05	1.821e-05	2.226e-05
8.163e-02	3.673e-01	1.000e-01	1.000e-01	2.322e-04	1.947e-05	1.809e-05	2.213e-05
8.163e-02	3.878e-01	1.000e-01	1.000e-01	2.591e-04	2.023e-05	1.797e-05	2.199e-05
8.163e-02	4.082e-01	1.000e-01	1.000e-01	2.878e-04	2.105e-05	1.785e-05	2.186e-05
8.163e-02	4.286e-01	1.000e-01	1.000e-01	3.182e-04	2.193e-05	1.773e-05	2.172e-05
8.163e-02	4.490e-01	1.000e-01	1.000e-01	3.504e-04	2.287e-05	1.761e-05	2.158e-05
8.163e-02	4.694e-01	1.000e-01	1.000e-01	3.845e-04	2.388e-05	1.749e-05	2.145e-05
8.163e-02	4.898e-01	1.000e-01	1.000e-01	4.205e-04	2.495e-05	1.738e-05	2.131e-05
8.163e-02	5.102e-01	1.000e-01	1.000e-01	4.584e-04	2.610e-05	1.727e-05	2.117e-05
8.163e-02	5.306e-01	1.000e-01	1.000e-01	4.984e-04	2.732e-05	1.716e-05	2.103e-05
8.163e-02	5.510e-01	1.000e-01	1.000e-01	5.404e-04	2.861e-05	1.706e-05	2.089e-05
8.163e-02	5.714e-01	1.000e-01	1.000e-01	5.847e-04	2.998e-05	1.696e-05	2.075e-05
8.163e-02	5.918e-01	1.000e-01	1.000e-01	6.311e-04	3.144e-05	1.687e-05	2.061e-05
8.163e-02	6.122e-01	1.000e-01	1.000e-01	6.799e-04	3.298e-05	1.678e-05	2.047e-05
8.163e-02	6.327e-01	1.000e-01	1.000e-01	7.310e-04	3.460e-05	1.670e-05	2.034e-05
8.163e-02	6.531e-01	1.000e-01	1.000e-01	7.846e-04	3.632e-05	1.662e-05	2.021e-05
8.163e-02	6.735e-01	1.000e-01	1.000e-01	8.408e-04	3.814e-05	1.655e-05	2.008e-05
8.163e-02	6.939e-01	1.000e-01	1.000e-01	8.996e-04	4.006e-05	1.649e-05	1.995e-05
8.163e-02	7.143e-01	1.000e-01	1.000e-01	9.612e-04	4.208e-05	1.644e-05	1.983e-05
8.163e-02	7.347e-01	1.000e-01	1.000e-01	1.026e-03	4.421e-05	1.639e-05	1.971e-05
8.163e-02	7.551e-01	1.000e-01	1.000e-01	1.093e-03	4.646e-05	1.636e-05	1.959e-05
8.163e-02	7.755e-01	1.000e-01	1.000e-01	1.163e-03	4.882e-05	1.633e-05	1.948e-05
8.163e-02	7.959e-01	1.000e-01	1.000e-01	1.237e-03	5.132e-05	1.632e-05	1.937e-05
8.163e-02	8.163e-01	1.000e-01	1.000e-01	1.314e-03	5.394e-05	1.631e-05	1.927e-05
8.163e-02	8.367e-01	1.000e-01	1.000e-01	1.394e-03	5.671e-05	1.632e-05	1.917e-05
8.163e-02	8.571e-01	1.000e-01	1.000e-01	1.478e-03	5.961e-05	1.634e-05	1.908e-05
8.163e-02	8.776e-01	1.000e-01	1.000e-01	1.566e-03	6.268e-05	1.637e-05	1.900e-05
8.163e-02	8.980e-01	1.000e-01	1.000e-01	1.658e-03	6.590e-05	1.642e-05	1.892e-05
8.163e-02	9.184e-01	1.000e-01	1.000e-01	1.753e-03	6.930e-05	1.648e-05	1.884e-05
8.163e-02	9.388e-01	1.000e-01	1.000e-01	1.853e-03	7.287e-05	1.655e-05	1.878e-05
8.163e-02	9.592e-01	1.000e-01	1.000e-01	1.957e-03	7.663e-05	1.664e-05	1.872e-05
8.163e-02	9.796e-01	1.000e-01	1.000e-01	2.066e-03	8.060e-05	1.675e-05	1.866e-05
8.163e-02	1.000e+00	1.000e-01	1.000e-01	2.180e-03	8.477e-05	1.688e-05	1.862e-05
1.020e-01	0.000e+00	1.000e-01	1.000e-01	9.694e-06	2.099e-05	2.999e-05	3.606e-05
1.020e-01	2.041e-02	1.000e-01	1.000e-01	1.033e-05	2.095e-05	2.992e-05	3.600e-05
1.020e-01	4.082e-02	1.000e-01	1.000e-01	1.235e-05	2.096e-05	2.984e-05	3.592e-05
1.020e-01	6.122e-02	1.000e-01	1.000e-01	1.575e-05	2.099e-05	2.975e-05	3.584e-05
1.020e-01	8.163e-02	1.000e-01	1.000e-01	2.054e-05	2.107e-05	2.965e-05	3.576e-05
1.020e-01	1.020e-01	1.000e-01	1.000e-01	2.672e-05	2.118e-05	2.954e-05	3.566e-05
1.020e-01	1.224e-01	1.000e-01	1.000e-01	3.429e-05	2.133e-05	2.943e-05	3.555e-05
1.020e-01	1.429e-01	1.000e-01	1.000e-01	4.328e-05	2.153e-05	2.931e-05	3.544e-05
1.020e-01	1.633e-01	1.000e-01	1.000e-01	5.369e-05	2.176e-05	2.918e-05	3.532e-05
1.020e-01	1.837e-01	1.000e-01	1.000e-01	6.554e-05	2.204e-05	2.904e-05	3.519e-05
1.020e-01	2.041e-01	1.000e-01	1.000e-01	7.885e-05	2.236e-05	2.890e-05	3.505e-05
1.020e-01	2.245e-01	1.000e-01	1.000e-01	9.362e-05	2.273e-05	2.875e-05	3.491e-05
1.020e-01	2.449e-01	1.000e-01	1.000e-01	1.099e-04	2.315e-05	2.859e-05	3.475e-05
1.020e-01	2.653e-01	1.000e-01	1.000e-01	1.277e-04	2.361e-05	2.844e-05	3.460e-05
1.020e-01	2.857e-01	1.000e-01	1.000e-01	1.470e-04	2.413e-05	2.827e-05	3.444e-05
1.020e-01	3.061e-01	1.000e-01	1.000e-01	1.679e-04	2.470e-05	2.811e-05	3.427e-05
1.020e-01	3.265e-01	1.000e-01	1.000e-01	1.904e-04	2.532e-05	2.794e-05	3.410e-05
1.020e-01	3.469e-01	1.000e-01	1.000e-01	2.145e-04	2.600e-05	2.777e-05	3.392e-05
1.020e-01	3.673e-01	1.000e-01	1.000e-01	2.403e-04	2.675e-05	2.760e-05	3.374e-05
1.020e-01	3.878e-01	1.000e-01	1.000e-01	2.678e-04	2.755e-05	2.742e-05	3.355e-05
1.020e-01	4.082e-01	1.000e-01	1.000e-01	2.971e-04	2.842e-05	2.725e-05	3.336e-05
1.020e-01	4.286e-01	1.000e-01	1.000e-01	3.281e-04	2.935e-05	2.708e-05	3.317e-05
1.020e-01	4.490e-01	1.000e-01	1.000e-01	3.610e-04	3.035e-05	2.691e-05	3.298e-05
1.020e-01	4.694e-01	1.000e-01	1.000e-01	3.957e-04	3.142e-05	2.674e-05	3.278e-05
1.020e-01	4.898e-01	1.000e-01	1.000e-01	4.324e-04	3.257e-05	2.657e-05	3.258e-05
1.020e-01	5.102e-01	1.000e-01	1.000e-01	4.711e-04	3.379e-05	2.641e-05	3.239e-05
1.020e-01	5.306e-01	1.000e-01	1.000e-01	5.119e-04	3.509e-05	2.625e-05	3.219e-05
1.020e-01	5.510e-01	1.000e-01	1.000e-01	5.548e-04	3.647e-05	2.609e-05	3.199e-05
1.020e-01	5.714e-01	1.000e-01	1.000e-01	5.998e-04	3.794e-05	2.594e-05	3.179e-05
1.020e-01	5.918e-01	1.000e-01	1.000e-01	6.472e-04	3.950e-05	2.579e-05	3.159e-05
1.020e-01	6.122e-01	1.000e-01	1.000e-01	6.968e-04	4.115e-05	2.565e-05	3.139e-05
1.020e-01	6.327e-01	1.000e-01	1.000e-01	7.489e-04	4.290e-05	2.552e-05	3.120e-05
1.020e-01	6.531e-01	1.000e-01	1.000e-01	8.035e-04	4.475e-05	2.539e-05	3.100e-05
1.020e-01	6.735e-01	1.000e-01	1.000e-01	8.606e-04	4.670e-05	2.527e-05	3.081e-05
1.020e-01	6.939e-01	1.000e-01	1.000e-01	9.204e-04	4.877e-05	2.516e-05	3.062e-05
1.020e-01	7.143e-01	1.000e-01	1.000e-01	9.830e-04	5.094e-05	2.506e-05	3.043e-05
1.020e-01	7.347e-01	1.000e-01	1.000e-01	1.048e-03	5.323e-05	2.497e-05	3.025e-05
1.020e-01	7.551e-01	1.000e-01	1.000e-01	1.117e-03	5.565e-05	2.488e-05	3.007e-05
1.020e-01	7.755e-01	1.000e-01	1.000e-01	1.188e-03	5.820e-05	2.481e-05	2.990e-05
1.020e-01	7.959e-01	1.000e-01	1.000e-01	1.263e-03	6.088e-05	2.475e-05	2.973e-05
1.020e-01	8.163e-01	1.000e-01	1.000e-01	1.341e-03	6.371e-05	2.471e-05	2.956e-05
1.020e-01	8.367e-01	1.000e-01	1.000e-01	1.423e-03	6.668e-05	2.467e-05	2.940e-05
1.020e-01	8.571e-01	1.000e-01	1.000e-01	1.508e-03	6.981e-05	2.465e-05	2.924e-05
1.020e-01	8.776e-01	1.000e-01	1.000e-01	1.597e-03	7.310e-05	2.464e-05	2.910e-05
1.020e-01	8.980e-01	1.000e-01	1.000e-01	1.689e-03	7.656e-05	2.465e-05	2.895e-05
1.020e-01	9.184e-01	1.000e-01	1.000e-01	1.786e-03	8.021e-05	2.468e-05	2.882e-05
1.020e-01	9.388e-01	1.000e-01	1.000e-01	1.887e-03	8.404e-05	2.472e-05	2.869e-05
1.020e-01	9.592e-01	1.000e-01	1.000e-01	1.992e-03	8.808e-05	2.478e-05	2.857e-05
1.020e-01	9.796e-01	1.000e-01	1.000e-01	2.102e-03	9.232e-05	2.485e-05	2.846e-05
1.020e-01	1.000e+00	1.000e-01	1.000e-01	2.216e-03	9.679e-05	2.495e-05	2.835e-05
1.224e-01	0.000e+00	1.000e-01	1.000e-01	1.350e-05	2.924e-05	4.181e-05	5.034e-05
1.224e-01	2.041e-02	1.000e-01	1.000e-01	1.415e-05	2.920e-05	4.172e-05	5.026e-05
1.224e-01	4.082e-02	1.000e-01	1.000e-01	1.622e-05	2.920e-05	4.162e-05	5.017e-05
1.224e-01	6.122e-02	1.000e-01	1.000e-01	1.969e-05	2.924e-05	4.151e-05	5.006e-05
1.224e-01	8.163e-02	1.000e-01	1.000e-01	2.458e-05	2.931e-05	4.139e-05	4.995e-05
1.224e-01	1.020e-01	1.000e-01	1.000e-01	3.089e-05	2.943e-05	4.125e-05	4.982e-05
1.224e-01	1.224e-01	1.000e-01	1.000e-01	3.863e-05	2.958e-05	4.111e-05	4.969e-05
1.224e-01	1.429e-01	1.000e-01	1.000e-01	4.781e-05	2.978e-05	4.095e-05	4.954e-05
1.224e-01	1.633e-01	1.000e-01	1.000e-01	5.844e-05	3.002e-05	4.078e-05	4.938e-05
1.224e-01	1.837e-01	1.000e-01	1.000e-01	7.054e-05	3.031e-05	4.061e-05	4.921e-05
1.224e-01	2.041e-01	1.000e-01	1.000e-01	8.412e-05	3.065e-05	4.042e-05	4.903e-05
1.224e-01	2.245e-01	1.000e-01	1.000e-01	9.921e-05	3.103e-05	4.023e-05	4.884e-05
1.224e-01	2.449e-01	1.000e-01	1.000e-01	1.158e-04	3.147e-05	4.003e-05	4.865e-05
1.224e-01	2.653e-01	1.000e-01	1.000e-01	1.340e-04	3.196e-05	3.983e-05	4.844e-05
1.224e-01	2.857e-01	1.000e-01	1.000e-01	1.537e-04	3.250e-05	3.962e-05	4.823e-05
1.224e-01	3.061e-01	1.000e-01	1.000e-01	1.750e-04	3.311e-05	3.940e-05	4.801e-05
1.224e-01	3.265e-01	1.000e-01	1.000e-01	1.980e-04	3.377e-05	3.918e-05	4.779e-05
1.224e-01	3.469e-01	1.000e-01	1.000e-01	2.226e-04	3.449e-05	3.896e-05	4.756e-05
1.224e-01	3.673e-01	1.000e-01	1.000e-01	2.489e-04	3.528e-05	3.874e-05	4.732e-05
1.224e-01	3.878e-01	1.000e-01	1.000e-01	2.770e-04	3.614e-05	3.851e-05	4.708e-05
1.224e-01	4.082e-01	1.000e-01	1.000e-01	3.068e-04	3.706e-05	3.828e-05	4.683e-05
1.224e-01	4.286e-01	1.000e-01	1.000e-01	3.385e-04	3.806e-05	3.805e-05	4.658e-05
1.224e-01	4.490e-01	1.000e-01	1.000e-01	3.720e-04	3.913e-05	3.783e-05	4.632e-05
1.224e-01	4.694e-01	1.000e-01	1.000e-01	4.075e-04	4.028e-05	3.760e-05	4.606e-05
1.224e-01	4.898e-01	1.000e-01	1.000e-01	4.449e-04	4.151e-05	3.738e-05	4.580e-05
1.224e-01	5.102e-01	1.000e-01	1.000e-01	4.843e-04	4.282e-05	3.715e-05	4.554e-05
1.224e-01	5.306e-01	1.000e-01	1.000e-01	5.258e-04	4.422e-05	3.694e-05	4.528e-05
1.224e-01	5.510e-01	1.000e-01	1.000e-01	5.695e-04	4.571e-05	3.672e-05	4.501e-05
1.224e-01	5.714e-01	1.000e-01	1.000e-01	6.154e-04	4.730e-05	3.651e-05	4.475e-05
1.224e-01	5.918e-01	1.000e-01	1.000e-01	6.636e-04	4.898e-05	3.631e-05	4.448e-05
1.224e-01	6.122e-01	1.000e-01	1.000e-01	7.141e-04	5.076e-05	3.612e-05	4.421e-05
1.224e-01	6.327e-01	1.000e-01	1.000e-01	7.671e-04	5.264e-05	3.593e-05	4.395e-05
1.224e-01	6.531e-01	1.000e-01	1.000e-01	8.226e-04	5.464e-05	3.575e-05	4.369e-05
1.224e-01	6.735e-01	1.000e-01	1.000e-01	8.806e-04	5.675e-05	3.557e-05	4.343e-05
1.224e-01	6.939e-01	1.000e-01	1.000e-01	9.414e-04	5.897e-05	3.541e-05	4.317e-05
1.224e-01	7.143e-01	1.000e-01	1.000e-01	1.005e-03	6.132e-05	3.525e-05	4.291e-05
1.224e-01	7.347e-01	1.000e-01	1.000e-01	1.071e-03	6.380e-05	3.511e-05	4.266e-05
1.224e-01	7.551e-01	1.000e-01	1.000e-01	1.141e-03	6.641e-05	3.498e-05	4.241e-05
1.224e-01	7.755e-01	1.000e-01	1.000e-01	1.213e-03	6.916e-05	3.486e-05	4.216e-05
1.224e-01	7.959e-01	1.000e-01	1.000e-01	1.289e-03	7.206e-05	3.475e-05	4.192e-05
1.224e-01	8.163e-01	1.000e-01	1.000e-01	1.368e-03	7.511e-05	3.466e-05	4.168e-05
1.224e-01	8.367e-01	1.000e-01	1.000e-01	1.451e-03	7.831e-05	3.458e-05	4.145e-05
1.224e-01	8.571e-01	1.000e-01	1.000e-01	1.537e-03	8.169e-05	3.452e-05	4.123e-05
1.224e-01	8.776e-01	1.000e-01	1.000e-01	1.627e-03	8.524e-05	3.447e-05	4.101e-05
1.224e-01	8.980e-01	1.000e-01	1.000e-01	1.720e-03	8.897e-05	3.443e-05	4.079e-05
1.224e-01	9.184e-01	1.000e-01	1.000e-01	1.818e-03	9.289e-05	3.442e-05	4.059e-05
1.224e-01	9.388e-01	1.000e-01	1.000e-01	1.920e-03	9.702e-05	3.442e-05	4.039e-05
1.224e-01	9.592e-01	1.000e-01	1.000e-01	2.026e-03	1.014e-04	3.444e-05	4.019e-05
1.224e-01	9.796e-01	1.000e-01	1.000e-01	2.137e-03	1.059e-04	3.449e-05	4.001e-05
1.224e-01	1.000e+00	1.000e-01	1.000e-01	2.252e-03	1.107e-04	3.455e-05	3.983e-05
1.429e-01	0.000e+00	1.000e-01	1.000e-01	1.777e-05	3.852e-05	5.511e-05	6.644e-05
1.429e-01	2.041e-02	1.000e-01	1.000e-01	1.844e-05	3.848e-05	5.501e-05	6.634e-05
1.429e-01	4.082e-02	1.000e-01	1.000e-01	2.055e-05	3.847e-05	5.489e-05	6.623e-05
1.429e-01	6.122e-02	1.000e-01	1.000e-01	2.410e-05	3.851e-05	5.475e-05	6.610e-05
1.429e-01	8.163e-02	1.000e-01	1.000e-01	2.909e-05	3.859e-05	5.460e-05	6.596e-05
1.429e-01	1.020e-01	1.000e-01	1.000e-01	3.554e-05	3.871e-05	5.444e-05	6.580e-05
1.429e-01	1.224e-01	1.000e-01	1.000e-01	4.344e-05	3.887e-05	5.426e-05	6.563e-05
1.429e-01	1.429e-01	1.000e-01	1.000e-01	5.281e-05	3.908e-05	5.407e-05	6.544e-05
1.429e-01	1.633e-01	1.000e-01	1.000e-01	6.367e-05	3.934e-05	5.387e-05	6.524e-05
1.429e-01	1.837e-01	1.000e-01	1.000e-01	7.602e-05	3.964e-05	5.365e-05	6.503e-05
1.429e-01	2.041e-01	1.000e-01	1.000e-01	8.988e-05	4.000e-05	5.343e-05	6.481e-05
1.429e-01	2.245e-01	1.000e-01	1.000e-01	1.053e-04	4.041e-05	5.319e-05	6.458e-05
1.429e-01	2.449e-01	1.000e-01	1.000e-01	1.222e-04	4.088e-05	5.294e-05	6.433e-05
1.429e-01	2.653e-01	1.000e-01	1.000e-01	1.408e-04	4.140e-05	5.269e-05	6.408e-05
1.429e-01	2.857e-01	1.000e-01	1.000e-01	1.609e-04	4.198e-05	5.243e-05	6.381e-05
1.429e-01	3.061e-01	1.000e-01	1.000e-01	1.826e-04	4.263e-05	5.217e-05	6.354e-05
1.429e-01	3.265e-01	1.000e-01	1.000e-01	2.061e-04	4.334e-05	5.189e-05	6.326e-05
1.429e-01	3.469e-01	1.000e-01	1.000e-01	2.312e-04	4.412e-05	5.162e-05	6.297e-05
1.429e-01	3.673e-01	1.000e-01	1.000e-01	2.580e-04	4.497e-05	5.134e-05	6.267e-05
1.429e-01	3.878e-01	1.000e-01	1.000e-01	2.866e-04	4.589e-05	5.106e-05	6.237e-05
1.429e-01	4.082e-01	1.000e-01	1.000e-01	3.170e-04	4.688e-05	5.077e-05	6.206e-05
1.429e-01	4.286e-01	1.000e-01	1.000e-01	3.493e-04	4.796e-05	5.049e-05	6.174e-05
1.429e-01	4.490e-01	1.000e-01	1.000e-01	3.835e-04	4.912e-05	5.020e-05	6.142e-05
1.429e-01	4.694e-01	1.000e-01	1.000e-01	4.196e-04	5.036e-05	4.992e-05	6.110e-05
1.429e-01	4.898e-01	1.000e-01	1.000e-01	4.577e-04	5.169e-05	4.964e-05	6.077e-05
1.429e-01	5.102e-01	1.000e-01	1.000e-01	4.978e-04	5.311e-05	4.936e-05	6.044e-05
1.429e-01	5.306e-01	1.000e-01	1.000e-01	5.401e-04	5.462e-05	4.909e-05	6.011e-05
1.429e-01	5.510e-01	1.000e-01	1.000e-01	5.845e-04	5.624e-05	4.881e-05	5.977e-05
1.429e-01	5.714e-01	1.000e-01	1.000e-01	6.312e-04	5.795e-05	4.855e-05	5.943e-05
1.429e-01	5.918e-01	1.000e-01	1.000e-01	6.802e-04	5.978e-05	4.829e-05	5.910e-05
1.429e-01	6.122e-01	1.000e-01	1.000e-01	7.316e-04	6.171e-05	4.804e-05	5.876e-05
1.429e-01	6.327e-01	1.000e-01	1.000e-01	7.854e-04	6.375e-05	4.779e-05	5.842e-05
1.429e-01	6.531e-01	1.000e-01	1.000e-01	8.417e-04	6.592e-05	4.756e-05	5.809e-05
1.429e-01	6.735e-01	1.000e-01	1.000e-01	9.007e-04	6.820e-05	4.733e-05	5.775e-05
1.429e-01	6.939e-01	1.000e-01	1.000e-01	9.624e-04	7.062e-05	4.711e-05	5.742e-05
1.429e-01	7.143e-01	1.000e-01	1.000e-01	1.027e-03	7.317e-05	4.691e-05	5.709e-05
1.429e-01	7.347e-01	1.000e-01	1.000e-01	1.094e-03	7.585e-05	4.671e-05	5.676e-05
1.429e-01	7.551e-01	1.000e-01	1.000e-01	1.165e-03	7.868e-05	4.653e-05	5.643e-05
1.429e-01	7.755e-01	1.000e-01	1.000e-01	1.238e-03	8.166e-05	4.636e-05	5.611e-05
1.429e-01	7.959e-01	1.000e-01	1.000e-01	1.315e-03	8.480e-05	4.621e-05	5.580e-05
1.429e-01	8.163e-01	1.000e-01	1.000e-01	1.395e-03	8.810e-05	4.607e-05	5.548e-05
1.429e-01	8.367e-01	1.000e-01	1.000e-01	1.478e-03	9.158e-05	4.595e-05	5.518e-05
1.429e-01	8.571e-01	1.000e-01	1.000e-01	1.565e-03	9.522e-05	4.584e-05	5.487e-05
1.429e-01	8.776e-01	1.000e-01	1.000e-01	1.656e-03	9.906e-05	4.575e-05	5.458e-05
1.429e-01	8.980e-01	1.000e-01	1.000e-01	1.751e-03	1.031e-04	4.568e-05	5.429e-05
1.429e-01	9.184e-01	1.000e-01	1.000e-01	1.850e-03	1.073e-04	4.562e-05	5.400e-05
1.429e-01	9.388e-01	1.000e-01	1.000e-01	1.952e-03	1.118e-04	4.559e-05	5.373e-05
1.429e-01	9.592e-01	1.000e-01	1.000e-01	2.059e-03	1.165e-04	4.558e-05	5.346e-05
1.429e-01	9.796e-01	1.000e-01	1.000e-01	2.171e-03	1.214e-04	4.559e-05	5.320e-05
1.429e-01	1.000e+00	1.000e-01	1.000e-01	2.287e-03	1.265e-04	4.562e-05	5.295e-05
1.633e-01	0.000e+00	1.000e-01	1.000e-01	2.245e-05	4.869e-05	6.972e-05	8.417e-05
1.633e-01	2.041e-02	1.000e-01	1.000e-01	2.315e-05	4.865e-05	6.960e-05	8.405e-05
1.633e-01	4.082e-02	1.000e-01	1.000e-01	2.531e-05	4.865e-05	6.946e-05	8.391e-05
1.633e-01	6.122e-02	1.000e-01	1.000e-01	2.893e-05	4.870e-05	6.931e-05	8.376e-05
1.633e-01	8.163e-02	1.000e-01	1.000e-01	3.403e-05	4.878e-05	6.913e-05	8.358e-05
1.633e-01	1.020e-01	1.000e-01	1.000e-01	4.061e-05	4.891e-05	6.894e-05	8.339e-05
1.633e-01	1.224e-01	1.000e-01	1.000e-01	4.867e-05	4.909e-05	6.873e-05	8.318e-05
1.633e-01	1.429e-01	1.000e-01	1.000e-01	5.824e-05	4.932e-05	6.850e-05	8.296e-05
1.633e-01	1.633e-01	1.000e-01	1.000e-01	6.932e-05	4.959e-05	6.826e-05	8.272e-05
1.633e-01	1.837e-01	1.000e-01	1.000e-01	8.192e-05	4.992e-05	6.800e-05	8.246e-05
1.633e-01	2.041e-01	1.000e-01	1.000e-01	9.606e-05	5.031e-05	6.774e-05	8.219e-05
1.633e-01	2.245e-01	1.000e-01	1.000e-01	1.118e-04	5.075e-05	6.746e-05	8.191e-05
1.633e-01	2.449e-01	1.000e-01	1.000e-01	1.291e-04	5.126e-05	6.717e-05	8.161e-05
1.633e-01	2.653e-01	1.000e-01	1.000e-01	1.479e-04	5.183e-05	6.687e-05	8.131e-05
1.633e-01	2.857e-01	1.000e-01	1.000e-01	1.685e-04	5.246e-05	6.656e-05	8.099e-05
1.633e-01	3.061e-01	1.000e-01	1.000e-01	1.906e-04	5.316e-05	6.624e-05	8.065e-05
1.633e-01	3.265e-01	1.000e-01	1.000e-01	2.145e-04	5.393e-05	6.592e-05	8.031e-05
1.633e-01	3.469e-01	1.000e-01	1.000e-01	2.401e-04	5.477e-05	6.559e-05	7.996e-05
1.633e-01	3.673e-01	1.000e-01	1.000e-01	2.674e-04	5.570e-05	6.525e-05	7.960e-05
1.633e-01	3.878e-01	1.000e-01	1.000e-01	2.966e-04	5.670e-05	6.492e-05	7.924e-05
1.633e-01	4.082e-01	1.000e-01	1.000e-01	3.276e-04	5.778e-05	6.458e-05	7.886e-05
1.633e-01	4.286e-01	1.000e-01	1.000e-01	3.604e-04	5.895e-05	6.424e-05	7.848e-05
1.633e-01	4.490e-01	1.000e-01	1.000e-01	3.952e-04	6.021e-05	6.390e-05	7.809e-05
1.633e-01	4.694e-01	1.000e-01	1.000e-01	4.319e-04	6.156e-05	6.356e-05	7.770e-05
1.633e-01	4.898e-01	1.000e-01	1.000e-01	4.707e-04	6.301e-05	6.322e-05	7.730e-05
1.633e-01	5.102e-01	1.000e-01	1.000e-01	5.115e-04	6.456e-05	6.289e-05	7.690e-05
1.633e-01	5.306e-01	1.000e-01	1.000e-01	5.545e-04	6.621e-05	6.256e-05	7.650e-05
1.633e-01	5.510e-01	1.000e-01	1.000e-01	5.997e-04	6.797e-05	6.223e-05	7.609e-05
1.633e-01	5.714e-01	1.000e-01	1.000e-01	6.471e-04	6.984e-05	6.191e-05	7.568e-05
1.633e-01	5.918e-01	1.000e-01	1.000e-01	6.969e-04	7.182e-05	6.160e-05	7.527e-05
1.633e-01	6.122e-01	1.000e-01	1.000e-01	7.491e-04	7.393e-05	6.129e-05	7.486e-05
1.633e-01	6.327e-01	1.000e-01	1.000e-01	8.037e-04	7.616e-05	6.099e-05	7.445e-05
1.633e-01	6.531e-01	1.000e-01	1.000e-01	8.609e-04	7.851e-05	6.071e-05	7.403e-05
1.633e-01	6.735e-01	1.000e-01	1.000e-01	9.207e-04	8.101e-05	6.043e-05	7.362e-05
1.633e-01	6.939e-01	1.000e-01	1.000e-01	9.833e-04	8.364e-05	6.016e-05	7.321e-05
1.633e-01	7.143e-01	1.000e-01	1.000e-01	1.049e-03	8.641e-05	5.991e-05	7.281e-05
1.633e-01	7.347e-01	1.000e-01	1.000e-01	1.117e-03	8.933e-05	5.967e-05	7.240e-05
1.633e-01	7.551e-01	1.000e-01	1.000e-01	1.188e-03	9.241e-05	5.944e-05	7.200e-05
1.633e-01	7.755e-01	1.000e-01	1.000e-01	1.263e-03	9.565e-05	5.923e-05	7.160e-05
1.633e-01	7.959e-01	1.000e-01	1.000e-01	1.340e-03	9.906e-05	5.903e-05	7.121e-05
1.633e-01	8.163e-01	1.000e-01	1.000e-01	1.421e-03	1.026e-04	5.885e-05	7.082e-05
1.633e-01	8.367e-01	1.000e-01	1.000e-01	1.506e-03	1.064e-04	5.868e-05	7.043e-05
1.633e-01	8.571e-01	1.000e-01	1.000e-01	1.593e-03	1.104e-04	5.854e-05	7.005e-05
1.633e-01	8.776e-01	1.000e-01	1.000e-01	1.685e-03	1.145e-04	5.841e-05	6.968e-05
1.633e-01	8.980e-01	1.000e-01	1.000e-01	1.781e-03	1.189e-04	5.830e-05	6.931e-05
1.633e-01	9.184e-01	1.000e-01	1.000e-01	1.880e-03	1.235e-04	5.822e-05	6.894e-05
1.633e-01	9.388e-01	1.000e-01	1.000e-01	1.984e-03	1.283e-04	5.815e-05	6.859e-05
1.633e-01	9.592e-01	1.000e-01	1.000e-01	2.092e-03	1.333e-04	5.811e-05	6.824e-05
1.633e-01	9.796e-01	1.000e-01	1.000e-01	2.204e-03	1.386e-04	5.810e-05	6.790e-05
1.633e-01	1.000e+00	1.000e-01	1.000e-01	2.321e-03	1.442e-04	5.810e-05	6.757e-05
1.837e-01	0.000e+00	1.000e-01	1.000e-01	2.750e-05	5.965e-05	8.549e-05	1.033e-04
1.837e-01	2.041e-02	1.000e-01	1.000e-01	2.821e-05	5.962e-05	8.535e-05	1.032e-04
1.837e-01	4.082e-02	1.000e-01	1.000e-01	3.042e-05	5.963e-05	8.520e-05	1.030e-04
1.837e-01	6.122e-02	1.000e-01	1.000e-01	3.413e-05	5.968e-05	8.502e-05	1.028e-04
1.837e-01	8.163e-02	1.000e-01	1.000e-01	3.933e-05	5.978e-05	8.481e-05	1.026e-04
1.837e-01	1.020e-01	1.000e-01	1.000e-01	4.605e-05	5.993e-05	8.459e-05	1.024e-04
1.837e-01	1.224e-01	1.000e-01	1.000e-01	5.428e-05	6.012e-05	8.435e-05	1.022e-04
1.837e-01	1.429e-01	1.000e-01	1.000e-01	6.403e-05	6.037e-05	8.409e-05	1.019e-04
1.837e-01	1.633e-01	1.000e-01	1.000e-01	7.533e-05	6.068e-05	8.381e-05	1.016e-04
1.837e-01	1.837e-01	1.000e-01	1.000e-01	8.817e-05	6.104e-05	8.352e-05	1.013e-04
1.837e-01	2.041e-01	1.000e-01	1.000e-01	1.026e-04	6.147e-05	8.321e-05	1.010e-04
1.837e-01	2.245e-01	1.000e-01	1.000e-01	1.186e-04	6.196e-05	8.289e-05	1.007e-04
1.837e-01	2.449e-01	1.000e-01	1.000e-01	1.362e-04	6.251e-05	8.255e-05	1.003e-04
1.837e-01	2.653e-01	1.000e-01	1.000e-01	1.555e-04	6.313e-05	8.220e-05	9.995e-05
1.837e-01	2.857e-01	1.000e-01	1.000e-01	1.764e-04	6.383e-05	8.185e-05	9.958e-05
1.837e-01	3.061e-01	1.000e-01	1.000e-01	1.990e-04	6.459e-05	8.148e-05	9.919e-05
1.837e-01	3.265e-01	1.000e-01	1.000e-01	2.233e-04	6.544e-05	8.111e-05	9.878e-05
1.837e-01	3.469e-01	1.000e-01	1.000e-01	2.493e-04	6.637e-05	8.073e-05	9.837e-05
1.837e-01	3.673e-01	1.000e-01	1.000e-01	2.771e-04	6.738e-05	8.034e-05	9.795e-05
1.837e-01	3.878e-01	1.000e-01	1.000e-01	3.068e-04	6.847e-05	7.995e-05	9.751e-05
1.837e-01	4.082e-01	1.000e-01	1.000e-01	3.383e-04	6.966e-05	7.956e-05	9.707e-05
1.837e-01	4.286e-01	1.000e-01	1.000e-01	3.717e-04	7.094e-05	7.917e-05	9.662e-05
1.837e-01	4.490e-01	1.000e-01	1.000e-01	4.071e-04	7.232e-05	7.877e-05	9.617e-05
1.837e-01	4.694e-01	1.000e-01	1.000e-01	4.445e-04	7.381e-05	7.838e-05	9.570e-05
1.837e-01	4.898e-01	1.000e-01	1.000e-01	4.839e-04	7.539e-05	7.799e-05	9.524e-05
1.837e-01	5.102e-01	1.000e-01	1.000e-01	5.254e-04	7.709e-05	7.761e-05	9.476e-05
1.837e-01	5.306e-01	1.000e-01	1.000e-01	5.690e-04	7.890e-05	7.722e-05	9.429e-05
1.837e-01	5.510e-01	1.000e-01	1.000e-01	6.149e-04	8.082e-05	7.685e-05	9.381e-05
1.837e-01	5.714e-01	1.000e-01	1.000e-01	6.631e-04	8.287e-05	7.648e-05	9.332e-05
1.837e-01	5.918e-01	1.000e-01	1.000e-01	7.136e-04	8.504e-05	7.611e-05	9.284e-05
1.837e-01	6.122e-01	1.000e-01	1.000e-01	7.665e-04	8.735e-05	7.576e-05	9.235e-05
1.837e-01	6.327e-01	1.000e-01	1.000e-01	8.219e-04	8.978e-05	7.541e-05	9.187e-05
1.837e-01	6.531e-01	1.000e-01	1.000e-01	8.799e-04	9.236e-05	7.508e-05	9.138e-05
1.837e-01	6.735e-01	1.000e-01	1.000e-01	9.405e-04	9.509e-05	7.476e-05	9.089e-05
1.837e-01	6.939e-01	1.000e-01	1.000e-01	1.004e-03	9.796e-05	7.445e-05	9.041e-05
1.837e-01	7.143e-01	1.000e-01	1.000e-01	1.070e-03	1.010e-04	7.415e-05	8.992e-05
1.837e-01	7.347e-01	1.000e-01	1.000e-01	1.139e-03	1.042e-04	7.387e-05	8.944e-05
1.837e-01	7.551e-01	1.000e-01	1.000e-01	1.211e-03	1.075e-04	7.360e-05	8.896e-05
1.837e-01	7.755e-01	1.000e-01	1.000e-01	1.286e-03	1.111e-04	7.335e-05	8.849e-05
1.837e-01	7.959e-01	1.000e-01	1.000e-01	1.365e-03	1.148e-04	7.312e-05	8.801e-05
1.837e-01	8.163e-01	1.000e-01	1.000e-01	1.447e-03	1.187e-04	7.290e-05	8.755e-05
1.837e-01	8.367e-01	1.000e-01	1.000e-01	1.532e-03	1.228e-04	7.270e-05	8.708e-05
1.837e-01	8.571e-01	1.000e-01	1.000e-01	1.621e-03	1.271e-04	7.253e-05	8.662e-05
1.837e-01	8.776e-01	1.000e-01	1.000e-01	1.713e-03	1.316e-04	7.237e-05	8.617e-05
1.837e-01	8.980e-01	1.000e-01	1.000e-01	1.809e-03	1.364e-04	7.224e-05	8.573e-05
1.837e-01	9.184e-01	1.000e-01	1.000e-01	1.910e-03	1.413e-04	7.213e-05	8.529e-05
1.837e-01	9.388e-01	1.000e-01	1.000e-01	2.014e-03	1.465e-04	7.205e-05	8.485e-05
1.837e-01	9.592e-01	1.000e-01	1.000e-01	2.122e-03	1.520e-04	7.199e-05	8.443e-05
1.837e-01	9.796e-01	1.000e-01	1.000e-01	2.235e-03	1.577e-04	7.195e-05	8.401e-05
1.837e-01	1.000e+00	1.000e-01	1.000e-01	2.353e-03	1.637e-04	7.195e-05	8.360e-05
2.041e-01	0.000e+00	1.000e-01	1.000e-01	3.284e-05	7.130e-05	1.023e-04	1.238e-04
2.041e-01	2.041e-02	1.000e-01	1.000e-01	3.359e-05	7.127e-05	1.021e-04	1.236e-04
2.041e-01	4.082e-02	1.000e-01	1.000e-01	3.585e-05	7.129e-05	1.019e-04	1.234e-04
2.041e-01	6.122e-02	1.000e-01	1.000e-01	3.964e-05	7.136e-05	1.017e-04	1.232e-04
2.041e-01	8.163e-02	1.000e-01	1.000e-01	4.495e-05	7.148e-05	1.015e-04	1.230e-04
2.041e-01	1.020e-01	1.000e-01	1.000e-01	5.180e-05	7.165e-05	1.013e-04	1.227e-04
2.041e-01	1.224e-01	1.000e-01	1.000e-01	6.019e-05	7.187e-05	1.010e-04	1.224e-04
2.041e-01	1.429e-01	1.000e-01	1.000e-01	7.013e-05	7.215e-05	1.007e-04	1.221e-04
2.041e-01	1.633e-01	1.000e-01	1.000e-01	8.164e-05	7.250e-05	1.004e-04	1.218e-04
2.041e-01	1.837e-01	1.000e-01	1.000e-01	9.473e-05	7.290e-05	1.000e-04	1.214e-04
2.041e-01	2.041e-01	1.000e-01	1.000e-01	1.094e-04	7.338e-05	9.970e-05	1.211e-04
2.041e-01	2.245e-01	1.000e-01	1.000e-01	1.257e-04	7.392e-05	9.934e-05	1.207e-04
2.041e-01	2.449e-01	1.000e-01	1.000e-01	1.437e-04	7.453e-05	9.896e-05	1.203e-04
2.041e-01	2.653e-01	1.000e-01	1.000e-01	1.632e-04	7.522e-05	9.857e-05	1.199e-04
2.041e-01	2.857e-01	1.000e-01	1.000e-01	1.845e-04	7.599e-05	9.816e-05	1.194e-04
2.041e-01	3.061e-01	1.000e-01	1.000e-01	2.075e-04	7.684e-05	9.775e-05	1.190e-04
2.041e-01	3.265e-01	1.000e-01	1.000e-01	2.322e-04	7.777e-05	9.733e-05	1.185e-04
2.041e-01	3.469e-01	1.000e-01	1.000e-01	2.587e-04	7.880e-05	9.690e-05	1.180e-04
2.041e-01	3.673e-01	1.000e-01	1.000e-01	2.870e-04	7.991e-05	9.647e-05	1.175e-04
2.041e-01	3.878e-01	1.000e-01	1.000e-01	3.172e-04	8.112e-05	9.603e-05	1.170e-04
2.041e-01	4.082e-01	1.000e-01	1.000e-01	3.492e-04	8.243e-05	9.559e-05	1.165e-04
2.041e-01	4.286e-01	1.000e-01	1.000e-01	3.832e-04	8.385e-05	9.515e-05	1.160e-04
2.041e-01	4.490e-01	1.000e-01	1.000e-01	4.191e-04	8.537e-05	9.471e-05	1.155e-04
2.041e-01	4.694e-01	1.000e-01	1.000e-01	4.570e-04	8.700e-05	9.427e-05	1.150e-04
2.041e-01	4.898e-01	1.000e-01	1.000e-01	4.971e-04	8.875e-05	9.383e-05	1.144e-04
2.041e-01	5.102e-01	1.000e-01	1.000e-01	5.392e-04	9.061e-05	9.340e-05	1.139e-04
2.041e-01	5.306e-01	1.000e-01	1.000e-01	5.835e-04	9.260e-05	9.297e-05	1.133e-04
2.041e-01	5.510e-01	1.000e-01	1.000e-01	6.300e-04	9.472e-05	9.255e-05	1.128e-04
2.041e-01	5.714e-01	1.000e-01	1.000e-01	6.789e-04	9.697e-05	9.213e-05	1.122e-04
2.041e-01	5.918e-01	1.000e-01	1.000e-01	7.301e-04	9.936e-05	9.173e-05	1.117e-04
2.041e-01	6.122e-01	1.000e-01	1.000e-01	7.837e-04	1.019e-04	9.133e-05	1.111e-04
2.041e-01	6.327e-01	1.000e-01	1.000e-01	8.398e-04	1.046e-04	9.095e-05	1.105e-04
2.041e-01	6.531e-01	1.000e-01	1.000e-01	8.985e-04	1.074e-04	9.057e-05	1.100e-04
2.041e-01	6.735e-01	1.000e-01	1.000e-01	9.599e-04	1.104e-04	9.021e-05	1.094e-04
2.041e-01	6.939e-01	1.000e-01	1.000e-01	1.024e-03	1.135e-04	8.987e-05	1.089e-04
2.041e-01	7.143e-01	1.000e-01	1.000e-01	1.091e-03	1.168e-04	8.954e-05	1.083e-04
2.041e-01	7.347e-01	1.000e-01	1.000e-01	1.161e-03	1.203e-04	8.922e-05	1.077e-04
2.041e-01	7.551e-01	1.000e-01	1.000e-01	1.234e-03	1.240e-04	8.893e-05	1.072e-04
2.041e-01	7.755e-01	1.000e-01	1.000e-01	1.310e-03	1.279e-04	8.865e-05	1.066e-04
2.041e-01	7.959e-01	1.000e-01	1.000e-01	1.389e-03	1.319e-04	8.839e-05	1.061e-04
2.041e-01	8.163e-01	1.000e-01	1.000e-01	1.471e-03	1.362e-04	8.815e-05	1.055e-04
2.041e-01	8.367e-01	1.000e-01	1.000e-01	1.557e-03	1.407e-04	8.793e-05	1.050e-04
2.041e-01	8.571e-01	1.000e-01	1.000e-01	1.647e-03	1.453e-04	8.774e-05	1.045e-04
2.041e-01	8.776e-01	1.000e-01	1.000e-01	1.740e-03	1.503e-04	8.757e-05	1.039e-04
2.041e-01	8.980e-01	1.000e-01	1.000e-01	1.837e-03	1.554e-04	8.742e-05	1.034e-04
2.041e-01	9.184e-01	1.000e-01	1.000e-01	1.938e-03	1.608e-04	8.730e-05	1.029e-04
2.041e-01	9.388e-01	1.000e-01	1.000e-01	2.043e-03	1.665e-04	8.721e-05	1.024e-04
2.041e-01	9.592e-01	1.000e-01	1.000e-01	2.152e-03	1.724e-04	8.714e-05	1.019e-04
2.041e-01	9.796e-01	1.000e-01	1.000e-01	2.265e-03	1.786e-04	8.710e-05	1.014e-04
2.041e-01	1.000e+00	1.000e-01	1.000e-01	2.383e-03	1.851e-04	8.710e-05	1.009e-04
2.245e-01	0.000e+00	1.000e-01	1.000e-01	3.846e-05	8.354e-05	1.199e-04	1.453e-04
2.245e-01	2.041e-02	1.000e-01	1.000e-01	3.923e-05	8.352e-05	1.197e-04	1.451e-04
2.245e-01	4.082e-02	1.000e-01	1.000e-01	4.155e-05	8.356e-05	1.196e-04	1.449e-04
2.245e-01	6.122e-02	1.000e-01	1.000e-01	4.542e-05	8.364e-05	1.193e-04	1.447e-04
2.245e-01	8.163e-02	1.000e-01	1.000e-01	5.084e-05	8.378e-05	1.191e-04	1.444e-04
2.245e-01	1.020e-01	1.000e-01	1.000e-01	5.782e-05	8.398e-05	1.188e-04	1.441e-04
2.245e-01	1.224e-01	1.000e-01	1.000e-01	6.637e-05	8.424e-05	1.185e-04	1.438e-04
2.245e-01	1.429e-01	1.000e-01	1.000e-01	7.650e-05	8.456e-05	1.182e-04	1.434e-04
2.245e-01	1.633e-01	1.000e-01	1.000e-01	8.822e-05	8.495e-05	1.178e-04	1.430e-04
2.245e-01	1.837e-01	1.000e-01	1.000e-01	1.015e-04	8.541e-05	1.175e-04	1.426e-04
2.245e-01	2.041e-01	1.000e-01	1.000e-01	1.165e-04	8.594e-05	1.171e-04	1.422e-04
2.245e-01	2.245e-01	1.000e-01	1.000e-01	1.331e-04	8.655e-05	1.167e-04	1.418e-04
2.245e-01	2.449e-01	1.000e-01	1.000e-01	1.513e-04	8.724e-05	1.163e-04	1.413e-04
2.245e-01	2.653e-01	1.000e-01	1.000e-01	1.712e-04	8.800e-05	1.158e-04	1.409e-04
2.245e-01	2.857e-01	1.000e-01	1.000e-01	1.929e-04	8.886e-05	1.154e-04	1.404e-04
2.245e-01	3.061e-01	1.000e-01	1.000e-01	2.162e-04	8.981e-05	1.149e-04	1.398e-04
2.245e-01	3.265e-01	1.000e-01	1.000e-01	2.414e-04	9.085e-05	1.145e-04	1.393e-04
2.245e-01	3.469e-01	1.000e-01	1.000e-01	2.683e-04	9.198e-05	1.140e-04	1.388e-04
2.245e-01	3.673e-01	1.000e-01	1.000e-01	2.970e-04	9.322e-05	1.135e-04	1.382e-04
2.245e-01	3.878e-01	1.000e-01	1.000e-01	3.277e-04	9.456e-05	1.130e-04	1.377e-04
2.245e-01	4.082e-01	1.000e-01	1.000e-01	3.602e-04	9.602e-05	1.126e-04	1.371e-04
2.245e-01	4.286e-01	1.000e-01	1.000e-01	3.947e-04	9.758e-05	1.121e-04	1.365e-04
2.245e-01	4.490e-01	1.000e-01	1.000e-01	4.311e-04	9.926e-05	1.116e-04	1.359e-04
2.245e-01	4.694e-01	1.000e-01	1.000e-01	4.696e-04	1.011e-04	1.111e-04	1.353e-04
2.245e-01	4.898e-01	1.000e-01	1.000e-01	5.102e-04	1.030e-04	1.106e-04	1.347e-04
2.245e-01	5.102e-01	1.000e-01	1.000e-01	5.529e-04	1.051e-04	1.102e-04	1.341e-04
2.245e-01	5.306e-01	1.000e-01	1.000e-01	5.978e-04	1.073e-04	1.097e-04	1.335e-04
2.245e-01	5.510e-01	1.000e-01	1.000e-01	6.450e-04	1.096e-04	1.092e-04	1.328e-04
2.245e-01	5.714e-01	1.000e-01	1.000e-01	6.945e-04	1.121e-04	1.088e-04	1.322e-04
2.245e-01	5.918e-01	1.000e-01	1.000e-01	7.463e-04	1.147e-04	1.083e-04	1.316e-04
2.245e-01	6.122e-01	1.000e-01	1.000e-01	8.006e-04	1.175e-04	1.079e-04	1.310e-04
2.245e-01	6.327e-01	1.000e-01	1.000e-01	8.574e-04	1.204e-04	1.075e-04	1.303e-04
2.245e-01	6.531e-01	1.000e-01	1.000e-01	9.168e-04	1.235e-04	1.071e-04	1.297e-04
2.245e-01	6.735e-01	1.000e-01	1.000e-01	9.788e-04	1.268e-04	1.067e-04	1.291e-04
2.245e-01	6.939e-01	1.000e-01	1.000e-01	1.044e-03	1.303e-04	1.063e-04	1.284e-04
2.245e-01	7.143e-01	1.000e-01	1.000e-01	1.111e-03	1.339e-04	1.060e-04	1.278e-04
2.245e-01	7.347e-01	1.000e-01	1.000e-01	1.182e-03	1.377e-04	1.057e-04	1.272e-04
2.245e-01	7.551e-01	1.000e-01	1.000e-01	1.255e-03	1.417e-04	1.053e-04	1.266e-04
2.245e-01	7.755e-01	1.000e-01	1.000e-01	1.332e-03	1.460e-04	1.050e-04	1.259e-04
2.245e-01	7.959e-01	1.000e-01	1.000e-01	1.412e-03	1.504e-04	1.048e-04	1.253e-04
2.245e-01	8.163e-01	1.000e-01	1.000e-01	1.495e-03	1.550e-04	1.045e-04	1.247e-04
2.245e-01	8.367e-01	1.000e-01	1.000e-01	1.582e-03	1.599e-04	1.043e-04	1.241e-04
2.245e-01	8.571e-01	1.000e-01	1.000e-01	1.672e-03	1.650e-04	1.041e-04	1.235e-04
2.245e-01	8.776e-01	1.000e-01	1.000e-01	1.766e-03	1.704e-04	1.039e-04	1.229e-04
2.245e-01	8.980e-01	1.000e-01	1.000e-01	1.863e-03	1.760e-04	1.038e-04	1.223e-04
2.245e-01	9.184e-01	1.000e-01	1.000e-01	1.965e-03	1.819e-04	1.037e-04	1.217e-04
2.245e-01	9.388e-01	1.000e-01	1.000e-01	2.070e-03	1.880e-04	1.036e-04	1.211e-04
2.245e-01	9.592e-01	1.000e-01	1.000e-01	2.180e-03	1.944e-04	1.035e-04	1.206e-04
2.245e-01	9.796e-01	1.000e-01	1.000e-01	2.294e-03	2.012e-04	1.035e-04	1.200e-04
2.245e-01	1.000e+00	1.000e-01	1.000e-01	2.412e-03	2.082e-04	1.035e-04	1.195e-04
2.449e-01	0.000e+00	1.000e-01	1.000e-01	4.430e-05	9.628e-05	1.383e-04	1.678e-04
2.449e-01	2.041e-02	1.000e-01	1.000e-01	4.510e-05	9.627e-05	1.381e-04	1.676e-04
2.449e-01	4.082e-02	1.000e-01	1.000e-01	4.748e-05	9.633e-05	1.379e-04	1.674e-04
2.449e-01	6.122e-02	1.000e-01	1.000e-01	5.143e-05	9.643e-05	1.377e-04	1.671e-04
2.449e-01	8.163e-02	1.000e-01	1.000e-01	5.696e-05	9.660e-05	1.374e-04	1.668e-04
2.449e-01	1.020e-01	1.000e-01	1.000e-01	6.407e-05	9.684e-05	1.371e-04	1.665e-04
2.449e-01	1.224e-01	1.000e-01	1.000e-01	7.277e-05	9.714e-05	1.368e-04	1.661e-04
2.449e-01	1.429e-01	1.000e-01	1.000e-01	8.308e-05	9.751e-05	1.364e-04	1.657e-04
2.449e-01	1.633e-01	1.000e-01	1.000e-01	9.500e-05	9.795e-05	1.361e-04	1.653e-04
2.449e-01	1.837e-01	1.000e-01	1.000e-01	1.085e-04	9.847e-05	1.357e-04	1.648e-04
2.449e-01	2.041e-01	1.000e-01	1.000e-01	1.237e-04	9.908e-05	1.352e-04	1.643e-04
2.449e-01	2.245e-01	1.000e-01	1.000e-01	1.406e-04	9.976e-05	1.348e-04	1.639e-04
2.449e-01	2.449e-01	1.000e-01	1.000e-01	1.591e-04	1.005e-04	1.343e-04	1.633e-04
2.449e-01	2.653e-01	1.000e-01	1.000e-01	1.794e-04	1.014e-04	1.339e-04	1.628e-04
2.449e-01	2.857e-01	1.000e-01	1.000e-01	2.014e-04	1.024e-04	1.334e-04	1.622e-04
2.449e-01	3.061e-01	1.000e-01	1.000e-01	2.251e-04	1.034e-04	1.329e-04	1.617e-04
2.449e-01	3.265e-01	1.000e-01	1.000e-01	2.506e-04	1.046e-04	1.324e-04	1.611e-04
2.449e-01	3.469e-01	1.000e-01	1.000e-01	2.779e-04	1.058e-04	1.319e-04	1.605e-04
2.449e-01	3.673e-01	1.000e-01	1.000e-01	3.071e-04	1.072e-04	1.314e-04	1.599e-04
2.449e-01	3.878e-01	1.000e-01	1.000e-01	3.382e-04	1.087e-04	1.309e-04	1.592e-04
2.449e-01	4.082e-01	1.000e-01	1.000e-01	3.712e-04	1.103e-04	1.303e-04	1.586e-04
2.449e-01	4.286e-01	1.000e-01	1.000e-01	4.061e-04	1.121e-04	1.298e-04	1.579e-04
2.449e-01	4.490e-01	1.000e-01	1.000e-01	4.431e-04	1.139e-04	1.293e-04	1.573e-04
2.449e-01	4.694e-01	1.000e-01	1.000e-01	4.821e-04	1.159e-04	1.288e-04	1.566e-04
2.449e-01	4.898e-01	1.000e-01	1.000e-01	5.232e-04	1.181e-04	1.283e-04	1.559e-04
2.449e-01	5.102e-01	1.000e-01	1.000e-01	5.665e-04	1.203e-04	1.278e-04	1.553e-04
2.449e-01	5.306e-01	1.000e-01	1.000e-01	6.119e-04	1.228e-04	1.273e-04	1.546e-04
2.449e-01	5.510e-01	1.000e-01	1.000e-01	6.597e-04	1.253e-04	1.268e-04	1.539e-04
2.449e-01	5.714e-01	1.000e-01	1.000e-01	7.097e-04	1.281e-04	1.263e-04	1.532e-04
2.449e-01	5.918e-01	1.000e-01	1.000e-01	7.622e-04	1.310e-04	1.259e-04	1.525e-04
2.449e-01	6.122e-01	1.000e-01	1.000e-01	8.171e-04	1.340e-04	1.254e-04	1.518e-04
2.449e-01	6.327e-01	1.000e-01	1.000e-01	8.745e-04	1.373e-04	1.250e-04	1.511e-04
2.449e-01	6.531e-01	1.000e-01	1.000e-01	9.345e-04	1.407e-04	1.246e-04	1.504e-04
2.449e-01	6.735e-01	1.000e-01	1.000e-01	9.972e-04	1.443e-04	1.242e-04	1.497e-04
2.449e-01	6.939e-01	1.000e-01	1.000e-01	1.063e-03	1.481e-04	1.238e-04	1.490e-04
2.449e-01	7.143e-01	1.000e-01	1.000e-01	1.131e-03	1.521e-04	1.234e-04	1.483e-04
2.449e-01	7.347e-01	1.000e-01	1.000e-01	1.202e-03	1.563e-04	1.231e-04	1.476e-04
2.449e-01	7.551e-01	1.000e-01	1.000e-01	1.276e-03	1.607e-04	1.228e-04	1.469e-04
2.449e-01	7.755e-01	1.000e-01	1.000e-01	1.353e-03	1.653e-04	1.225e-04	1.463e-04
2.449e-01	7.959e-01	1.000e-01	1.000e-01	1.434e-03	1.701e-04	1.222e-04	1.456e-04
2.449e-01	8.163e-01	1.000e-01	1.000e-01	1.518e-03	1.752e-04	1.220e-04	1.449e-04
2.449e-01	8.367e-01	1.000e-01	1.000e-01	1.605e-03	1.805e-04	1.217e-04	1.442e-04
2.449e-01	8.571e-01	1.000e-01	1.000e-01	1.696e-03	1.861e-04	1.216e-04	1.436e-04
2.449e-01	8.776e-01	1.000e-01	1.000e-01	1.790e-03	1.920e-04	1.214e-04	1.429e-04
2.449e-01	8.980e-01	1.000e-01	1.000e-01	1.888e-03	1.981e-04	1.213e-04	1.423e-04
2.449e-01	9.184e-01	1.000e-01	1.000e-01	1.990e-03	2.044e-04	1.212e-04	1.416e-04
2.449e-01	9.388e-01	1.000e-01	1.000e-01	2.096e-03	2.111e-04	1.211e-04	1.410e-04
2.449e-01	9.592e-01	1.000e-01	1.000e-01	2.206e-03	2.181e-04	1.211e-04	1.404e-04
2.449e-01	9.796e-01	1.000e-01	1.000e-01	2.320e-03	2.254e-04	1.211e-04	1.397e-04
2.449e-01	1.000e+00	1.000e-01	1.000e-01	2.439e-03	2.330e-04	1.212e-04	1.391e-04
2.653e-01	0.000e+00	1.000e-01	1.000e-01	5.032e-05	1.094e-04	1.573e-04	1.912e-04
2.653e-01	2.041e-02	1.000e-01	1.000e-01	5.116e-05	1.094e-04	1.572e-04	1.909e-04
2.653e-01	4.082e-02	1.000e-01	1.000e-01	5.360e-05	1.095e-04	1.569e-04	1.907e-04
2.653e-01	6.122e-02	1.000e-01	1.000e-01	5.762e-05	1.097e-04	1.567e-04	1.904e-04
2.653e-01	8.163e-02	1.000e-01	1.000e-01	6.326e-05	1.099e-04	1.564e-04	1.900e-04
2.653e-01	1.020e-01	1.000e-01	1.000e-01	7.049e-05	1.101e-04	1.561e-04	1.896e-04
2.653e-01	1.224e-01	1.000e-01	1.000e-01	7.935e-05	1.105e-04	1.557e-04	1.892e-04
2.653e-01	1.429e-01	1.000e-01	1.000e-01	8.983e-05	1.109e-04	1.553e-04	1.888e-04
2.653e-01	1.633e-01	1.000e-01	1.000e-01	1.019e-04	1.114e-04	1.549e-04	1.883e-04
2.653e-01	1.837e-01	1.000e-01	1.000e-01	1.157e-04	1.120e-04	1.545e-04	1.878e-04
2.653e-01	2.041e-01	1.000e-01	1.000e-01	1.311e-04	1.127e-04	1.540e-04	1.873e-04
2.653e-01	2.245e-01	1.000e-01	1.000e-01	1.483e-04	1.135e-04	1.536e-04	1.867e-04
2.653e-01	2.449e-01	1.000e-01	1.000e-01	1.671e-04	1.143e-04	1.531e-04	1.862e-04
2.653e-01	2.653e-01	1.000e-01	1.000e-01	1.876e-04	1.153e-04	1.526e-04	1.856e-04
2.653e-01	2.857e-01	1.000e-01	1.000e-01	2.099e-04	1.164e-04	1.521e-04	1.850e-04
2.653e-01	3.061e-01	1.000e-01	1.000e-01	2.340e-04	1.176e-04	1.516e-04	1.843e-04
2.653e-01	3.265e-01	1.000e-01	1.000e-01	2.599e-04	1.189e-04	1.510e-04	1.837e-04
2.653e-01	3.469e-01	1.000e-01	1.000e-01	2.876e-04	1.203e-04	1.505e-04	1.830e-04
2.653e-01	3.673e-01	1.000e-01	1.000e-01	3.172e-04	1.218e-04	1.499e-04	1.823e-04
2.653e-01	3.878e-01	1.000e-01	1.000e-01	3.486e-04	1.235e-04	1.494e-04	1.817e-04
2.653e-01	4.082e-01	1.000e-01	1.000e-01	3.821e-04	1.253e-04	1.488e-04	1.809e-04
2.653e-01	4.286e-01	1.000e-01	1.000e-01	4.175e-04	1.272e-04	1.483e-04	1.802e-04
2.653e-01	4.490e-01	1.000e-01	1.000e-01	4.549e-04	1.293e-04	1.478e-04	1.795e-04
2.653e-01	4.694e-01	1.000e-01	1.000e-01	4.944e-04	1.315e-04	1.472e-04	1.788e-04
2.653e-01	4.898e-01	1.000e-01	1.000e-01	5.360e-04	1.339e-04	1.467e-04	1.780e-04
2.653e-01	5.102e-01	1.000e-01	1.000e-01	5.798e-04	1.364e-04	1.462e-04	1.773e-04
2.653e-01	5.306e-01	1.000e-01	1.000e-01	6.258e-04	1.391e-04	1.456e-04	1.765e-04
2.653e-01	5.510e-01	1.000e-01	1.000e-01	6.740e-04	1.419e-04	1.451e-04	1.758e-04
2.653e-01	5.714e-01	1.000e-01	1.000e-01	7.246e-04	1.449e-04	1.447e-04	1.750e-04
2.653e-01	5.918e-01	1.000e-01	1.000e-01	7.776e-04	1.481e-04	1.442e-04	1.743e-04
2.653e-01	6.122e-01	1.000e-01	1.000e-01	8.330e-04	1.515e-04	1.437e-04	1.735e-04
2.653e-01	6.327e-01	1.000e-01	1.000e-01	8.910e-04	1.550e-04	1.433e-04	1.728e-04
2.653e-01	6.531e-01	1.000e-01	1.000e-01	9.516e-04	1.588e-04	1.429e-04	1.720e-04
2.653e-01	6.735e-01	1.000e-01	1.000e-01	1.015e-03	1.628e-04	1.425e-04	1.712e-04
2.653e-01	6.939e-01	1.000e-01	1.000e-01	1.081e-03	1.669e-04	1.421e-04	1.705e-04
2.653e-01	7.143e-01	1.000e-01	1.000e-01	1.150e-03	1.713e-04	1.417e-04	1.697e-04
2.653e-01	7.347e-01	1.000e-01	1.000e-01	1.221e-03	1.759e-04	1.414e-04	1.690e-04
2.653e-01	7.551e-01	1.000e-01	1.000e-01	1.296e-03	1.807e-04	1.411e-04	1.682e-04
2.653e-01	7.755e-01	1.000e-01	1.000e-01	1.374e-03	1.858e-04	1.408e-04	1.675e-04
2.653e-01	7.959e-01	1.000e-01	1.000e-01	1.455e-03	1.911e-04	1.406e-04	1.668e-04
2.653e-01	8.163e-01	1.000e-01	1.000e-01	1.539e-03	1.966e-04	1.404e-04	1.660e-04
2.653e-01	8.367e-01	1.000e-01	1.000e-01	1.627e-03	2.024e-04	1.402e-04	1.653e-04
2.653e-01	8.571e-01	1.000e-01	1.000e-01	1.718e-03	2.085e-04	1.400e-04	1.646e-04
2.653e-01	8.776e-01	1.000e-01	1.000e-01	1.813e-03	2.149e-04	1.399e-04	1.639e-04
2.653e-01	8.980e-01	1.000e-01	1.000e-01	1.911e-03	2.215e-04	1.398e-04	1.632e-04
2.653e-01	9.184e-01	1.000e-01	1.000e-01	2.013e-03	2.284e-04	1.398e-04	1.625e-04
2.653e-01	9.388e-01	1.000e-01	1.000e-01	2.120e-03	2.357e-04	1.398e-04	1.618e-04
2.653e-01	9.592e-01	1.000e-01	1.000e-01	2.230e-03	2.433e-04	1.398e-04	1.611e-04
2.653e-01	9.796e-01	1.000e-01	1.000e-01	2.344e-03	2.512e-04	1.399e-04	1.605e-04
2.653e-01	1.000e+00	1.000e-01	1.000e-01	2.463e-03	2.594e-04	1.400e-04	1.598e-04
2.857e-01	0.000e+00	1.000e-01	1.000e-01	5.650e-05	1.229e-04	1.769e-04	2.152e-04
2.857e-01	2.041e-02	1.000e-01	1.000e-01	5.737e-05	1.230e-04	1.767e-04	2.149e-04
2.857e-01	4.082e-02	1.000e-01	1.000e-01	5.986e-05	1.231e-04	1.765e-04	2.146e-04
2.857e-01	6.122e-02	1.000e-01	1.000e-01	6.397e-05	1.232e-04	1.762e-04	2.143e-04
2.857e-01	8.163e-02	1.000e-01	1.000e-01	6.970e-05	1.235e-04	1.759e-04	2.139e-04
2.857e-01	1.020e-01	1.000e-01	1.000e-01	7.706e-05	1.238e-04	1.755e-04	2.135e-04
2.857e-01	1.224e-01	1.000e-01	1.000e-01	8.606e-05	1.242e-04	1.752e-04	2.130e-04
2.857e-01	1.429e-01	1.000e-01	1.000e-01	9.670e-05	1.247e-04	1.748e-04	2.126e-04
2.857e-01	1.633e-01	1.000e-01	1.000e-01	1.090e-04	1.253e-04	1.743e-04	2.120e-04
2.857e-01	1.837e-01	1.000e-01	1.000e-01	1.230e-04	1.260e-04	1.739e-04	2.115e-04
2.857e-01	2.041e-01	1.000e-01	1.000e-01	1.386e-04	1.267e-04	1.734e-04	2.109e-04
2.857e-01	2.245e-01	1.000e-01	1.000e-01	1.560e-04	1.276e-04	1.729e-04	2.103e-04
2.857e-01	2.449e-01	1.000e-01	1.000e-01	1.751e-04	1.286e-04	1.724e-04	2.097e-04
2.857e-01	2.653e-01	1.000e-01	1.000e-01	1.959e-04	1.297e-04	1.719e-04	2.090e-04
2.857e-01	2.857e-01	1.000e-01	1.000e-01	2.185e-04	1.309e-04	1.713e-04	2.084e-04
2.857e-01	3.061e-01	1.000e-01	1.000e-01	2.429e-04	1.322e-04	1.708e-04	2.077e-04
2.857e-01	3.265e-01	1.000e-01	1.000e-01	2.691e-04	1.337e-04	1.702e-04	2.070e-04
2.857e-01	3.469e-01	1.000e-01	1.000e-01	2.972e-04	1.352e-04	1.697e-04	2.063e-04
2.857e-01	3.673e-01	1.000e-01	1.000e-01	3.271e-04	1.370e-04	1.691e-04	2.055e-04
2.857e-01	3.878e-01	1.000e-01	1.000e-01	3.590e-04	1.388e-04	1.685e-04	2.048e-04
2.857e-01	4.082e-01	1.000e-01	1.000e-01	3.928e-04	1.408e-04	1.680e-04	2.040e-04
2.857e-01	4.286e-01	1.000e-01	1.000e-01	4.286e-04	1.429e-04	1.674e-04	2.032e-04
2.857e-01	4.490e-01	1.000e-01	1.000e-01	4.665e-04	1.452e-04	1.669e-04	2.024e-04
2.857e-01	4.694e-01	1.000e-01	1.000e-01	5.064e-04	1.477e-04	1.663e-04	2.017e-04
2.857e-01	4.898e-01	1.000e-01	1.000e-01	5.485e-04	1.503e-04	1.658e-04	2.009e-04
2.857e-01	5.102e-01	1.000e-01	1.000e-01	5.927e-04	1.531e-04	1.652e-04	2.001e-04
2.857e-01	5.306e-01	1.000e-01	1.000e-01	6.392e-04	1.561e-04	1.647e-04	1.992e-04
2.857e-01	5.510e-01	1.000e-01	1.000e-01	6.879e-04	1.592e-04	1.642e-04	1.984e-04
2.857e-01	5.714e-01	1.000e-01	1.000e-01	7.390e-04	1.625e-04	1.637e-04	1.976e-04
2.857e-01	5.918e-01	1.000e-01	1.000e-01	7.925e-04	1.660e-04	1.632e-04	1.968e-04
2.857e-01	6.122e-01	1.000e-01	1.000e-01	8.484e-04	1.698e-04	1.628e-04	1.960e-04
2.857e-01	6.327e-01	1.000e-01	1.000e-01	9.069e-04	1.737e-04	1.624e-04	1.952e-04
2.857e-01	6.531e-01	1.000e-01	1.000e-01	9.680e-04	1.778e-04	1.620e-04	1.944e-04
2.857e-01	6.735e-01	1.000e-01	1.000e-01	1.032e-03	1.821e-04	1.616e-04	1.936e-04
2.857e-01	6.939e-01	1.000e-01	1.000e-01	1.098e-03	1.867e-04	1.612e-04	1.928e-04
2.857e-01	7.143e-01	1.000e-01	1.000e-01	1.167e-03	1.915e-04	1.609e-04	1.920e-04
2.857e-01	7.347e-01	1.000e-01	1.000e-01	1.240e-03	1.965e-04	1.606e-04	1.912e-04
2.857e-01	7.551e-01	1.000e-01	1.000e-01	1.315e-03	2.018e-04	1.603e-04	1.904e-04
2.857e-01	7.755e-01	1.000e-01	1.000e-01	1.393e-03	2.073e-04	1.601e-04	1.896e-04
2.857e-01	7.959e-01	1.000e-01	1.000e-01	1.474e-03	2.131e-04	1.599e-04	1.888e-04
2.857e-01	8.163e-01	1.000e-01	1.000e-01	1.559e-03	2.192e-04	1.597e-04	1.880e-04
2.857e-01	8.367e-01	1.000e-01	1.000e-01	1.647e-03	2.255e-04	1.596e-04	1.873e-04
2.857e-01	8.571e-01	1.000e-01	1.000e-01	1.739e-03	2.321e-04	1.595e-04	1.865e-04
2.857e-01	8.776e-01	1.000e-01	1.000e-01	1.834e-03	2.390e-04	1.594e-04	1.858e-04
2.857e-01	8.980e-01	1.000e-01	1.000e-01	1.933e-03	2.462e-04	1.594e-04	1.850e-04
2.857e-01	9.184e-01	1.000e-01	1.000e-01	2.035e-03	2.538e-04	1.594e-04	1.843e-04
2.857e-01	9.388e-01	1.000e-01	1.000e-01	2.142e-03	2.616e-04	1.595e-04	1.836e-04
2.857e-01	9.592e-01	1.000e-01	1.000e-01	2.252e-03	2.698e-04	1.596e-04	1.829e-04
2.857e-01	9.796e-01	1.000e-01	1.000e-01	2.367e-03	2.784e-04	1.597e-04	1.822e-04
2.857e-01	1.000e+00	1.000e-01	1.000e-01	2.486e-03	2.873e-04	1.599e-04	1.815e-04
3.061e-01	0.000e+00	1.000e-01	1.000e-01	6.280e-05	1.367e-04	1.969e-04	2.398e-04
3.061e-01	2.041e-02	1.000e-01	1.000e-01	6.371e-05	1.368e-04	1.967e-04	2.395e-04
3.061e-01	4.082e-02	1.000e-01	1.000e-01	6.625e-05	1.369e-04	1.964e-04	2.392e-04
3.061e-01	6.122e-02	1.000e-01	1.000e-01	7.044e-05	1.371e-04	1.961e-04	2.388e-04
3.061e-01	8.163e-02	1.000e-01	1.000e-01	7.627e-05	1.374e-04	1.958e-04	2.384e-04
3.061e-01	1.020e-01	1.000e-01	1.000e-01	8.374e-05	1.378e-04	1.955e-04	2.379e-04
3.061e-01	1.224e-01	1.000e-01	1.000e-01	9.288e-05	1.382e-04	1.951e-04	2.374e-04
3.061e-01	1.429e-01	1.000e-01	1.000e-01	1.037e-04	1.388e-04	1.947e-04	2.369e-04
3.061e-01	1.633e-01	1.000e-01	1.000e-01	1.162e-04	1.395e-04	1.942e-04	2.363e-04
3.061e-01	1.837e-01	1.000e-01	1.000e-01	1.303e-04	1.402e-04	1.937e-04	2.357e-04
3.061e-01	2.041e-01	1.000e-01	1.000e-01	1.462e-04	1.411e-04	1.932e-04	2.351e-04
3.061e-01	2.245e-01	1.000e-01	1.000e-01	1.638e-04	1.421e-04	1.927e-04	2.345e-04
3.061e-01	2.449e-01	1.000e-01	1.000e-01	1.831e-04	1.432e-04	1.922e-04	2.338e-04
3.061e-01	2.653e-01	1.000e-01	1.000e-01	2.042e-04	1.444e-04	1.916e-04	2.331e-04
3.061e-01	2.857e-01	1.000e-01	1.000e-01	2.271e-04	1.458e-04	1.911e-04	2.324e-04
3.061e-01	3.061e-01	1.000e-01	1.000e-01	2.518e-04	1.473e-04	1.905e-04	2.316e-04
3.061e-01	3.265e-01	1.000e-01	1.000e-01	2.783e-04	1.489e-04	1.900e-04	2.309e-04
3.061e-01	3.469e-01	1.000e-01	1.000e-01	3.067e-04	1.506e-04	1.894e-04	2.301e-04
3.061e-01	3.673e-01	1.000e-01	1.000e-01	3.370e-04	1.526e-04	1.888e-04	2.293e-04
3.061e-01	3.878e-01	1.000e-01	1.000e-01	3.692e-04	1.546e-04	1.882e-04	2.285e-04
3.061e-01	4.082e-01	1.000e-01	1.000e-01	4.034e-04	1.568e-04	1.876e-04	2.277e-04
3.061e-01	4.286e-01	1.000e-01	1.000e-01	4.396e-04	1.592e-04	1.871e-04	2.268e-04
3.061e-01	4.490e-01	1.000e-01	1.000e-01	4.778e-04	1.617e-04	1.865e-04	2.260e-04
3.061e-01	4.694e-01	1.000e-01	1.000e-01	5.182e-04	1.645e-04	1.860e-04	2.252e-04
3.061e-01	4.898e-01	1.000e-01	1.000e-01	5.606e-04	1.673e-04	1.854e-04	2.243e-04
3.061e-01	5.102e-01	1.000e-01	1.000e-01	6.053e-04	1.704e-04	1.849e-04	2.234e-04
3.061e-01	5.306e-01	1.000e-01	1.000e-01	6.522e-04	1.737e-04	1.844e-04	2.226e-04
3.061e-01	5.510e-01	1.000e-01	1.000e-01	7.013e-04	1.771e-04	1.839e-04	2.217e-04
3.061e-01	5.714e-01	1.000e-01	1.000e-01	7.529e-04	1.808e-04	1.834e-04	2.209e-04
3.061e-01	5.918e-01	1.000e-01	1.000e-01	8.068e-04	1.847e-04	1.830e-04	2.200e-04
3.061e-01	6.122e-01	1.000e-01	1.000e-01	8.631e-04	1.888e-04	1.825e-04	2.191e-04
3.061e-01	6.327e-01	1.000e-01	1.000e-01	9.220e-04	1.930e-04	1.821e-04	2.183e-04
3.061e-01	6.531e-01	1.000e-01	1.000e-01	9.835e-04	1.976e-04	1.818e-04	2.174e-04
3.061e-01	6.735e-01	1.000e-01	1.000e-01	1.048e-03	2.023e-04	1.814e-04	2.166e-04
3.061e-01	6.939e-01	1.000e-01	1.000e-01	1.115e-03	2.073e-04	1.811e-04	2.157e-04
3.061e-01	7.143e-01	1.000e-01	1.000e-01	1.184e-03	2.126e-04	1.808e-04	2.149e-04
3.061e-01	7.347e-01	1.000e-01	1.000e-01	1.257e-03	2.181e-04	1.805e-04	2.140e-04
3.061e-01	7.551e-01	1.000e-01	1.000e-01	1.332e-03	2.238e-04	1.803e-04	2.132e-04
3.061e-01	7.755e-01	1.000e-01	1.000e-01	1.411e-03	2.299e-04	1.801e-04	2.124e-04
3.061e-01	7.959e-01	1.000e-01	1.000e-01	1.493e-03	2.362e-04	1.800e-04	2.116e-04
3.061e-01	8.163e-01	1.000e-01	1.000e-01	1.578e-03	2.428e-04	1.799e-04	2.108e-04
3.061e-01	8.367e-01	1.000e-01	1.000e-01	1.666e-03	2.496e-04	1.798e-04	2.100e-04
3.061e-01	8.571e-01	1.000e-01	1.000e-01	1.758e-03	2.568e-04	1.798e-04	2.092e-04
3.061e-01	8.776e-01	1.000e-01	1.000e-01	1.853e-03	2.643e-04	1.798e-04	2.084e-04
3.061e-01	8.980e-01	1.000e-01	1.000e-01	1.952e-03	2.722e-04	1.799e-04	2.076e-04
3.061e-01	9.184e-01	1.000e-01	1.000e-01	2.055e-03	2.803e-04	1.800e-04	2.069e-04
3.061e-01	9.388e-01	1.000e-01	1.000e-01	2.162e-03	2.889e-04	1.802e-04	2.062e-04
3.061e-01	9.592e-01	1.000e-01	1.000e-01	2.272e-03	2.977e-04	1.804e-04	2.054e-04
3.061e-01	9.796e-01	1.000e-01	1.000e-01	2.387e-03	3.070e-04	1.807e-04	2.047e-04
3.061e-01	1.000e+00	1.000e-01	1.000e-01	2.506e-03	3.166e-04	1.810e-04	2.040e-04
3.265e-01	0.000e+00	1.000e-01	1.000e-01	6.918e-05	1.507e-04	2.172e-04	2.649e-04
3.265e-01	2.041e-02	1.000e-01	1.000e-01	7.013e-05	1.508e-04	2.170e-04	2.646e-04
3.265e-01	4.082e-02	1.000e-01	1.000e-01	7.273e-05	1.509e-04	2.167e-04	2.642e-04
3.265e-01	6.122e-02	1.000e-01	1.000e-01	7.699e-05	1.512e-04	2.164e-04	2.638e-04
3.265e-01	8.163e-02	1.000e-01	1.000e-01	8.291e-05	1.515e-04	2.161e-04	2.633e-04
3.265e-01	1.020e-01	1.000e-01	1.000e-01	9.050e-05	1.520e-04	2.157e-04	2.628e-04
3.265e-01	1.224e-01	1.000e-01	1.000e-01	9.976e-05	1.525e-04	2.153e-04	2.623e-04
3.265e-01	1.429e-01	1.000e-01	1.000e-01	1.107e-04	1.532e-04	2.149e-04	2.617e-04
3.265e-01	1.633e-01	1.000e-01	1.000e-01	1.233e-04	1.539e-04	2.144e-04	2.611e-04
3.265e-01	1.837e-01	1.000e-01	1.000e-01	1.377e-04	1.548e-04	2.139e-04	2.605e-04
3.265e-01	2.041e-01	1.000e-01	1.000e-01	1.538e-04	1.558e-04	2.134e-04	2.598e-04
3.265e-01	2.245e-01	1.000e-01	1.000e-01	1.716e-04	1.569e-04	2.129e-04	2.591e-04
3.265e-01	2.449e-01	1.000e-01	1.000e-01	1.911e-04	1.581e-04	2.124e-04	2.584e-04
3.265e-01	2.653e-01	1.000e-01	1.000e-01	2.125e-04	1.595e-04	2.118e-04	2.576e-04
3.265e-01	2.857e-01	1.000e-01	1.000e-01	2.356e-04	1.610e-04	2.112e-04	2.568e-04
3.265e-01	3.061e-01	1.000e-01	1.000e-01	2.606e-04	1.627e-04	2.107e-04	2.560e-04
3.265e-01	3.265e-01	1.000e-01	1.000e-01	2.874e-04	1.645e-04	2.101e-04	2.552e-04
3.265e-01	3.469e-01	1.000e-01	1.000e-01	3.161e-04	1.664e-04	2.095e-04	2.544e-04
3.265e-01	3.673e-01	1.000e-01	1.000e-01	3.467e-04	1.685e-04	2.089e-04	2.536e-04
3.265e-01	3.878e-01	1.000e-01	1.000e-01	3.792e-04	1.708e-04	2.083e-04	2.527e-04
3.265e-01	4.082e-01	1.000e-01	1.000e-01	4.137e-04	1.733e-04	2.078e-04	2.518e-04
3.265e-01	4.286e-01	1.000e-01	1.000e-01	4.503e-04	1.759e-04	2.072e-04	2.509e-04
3.265e-01	4.490e-01	1.000e-01	1.000e-01	4.889e-04	1.787e-04	2.067e-04	2.501e-04
3.265e-01	4.694e-01	1.000e-01	1.000e-01	5.295e-04	1.817e-04	2.061e-04	2.492e-04
3.265e-01	4.898e-01	1.000e-01	1.000e-01	5.724e-04	1.849e-04	2.056e-04	2.483e-04
3.265e-01	5.102e-01	1.000e-01	1.000e-01	6.174e-04	1.883e-04	2.051e-04	2.474e-04
3.265e-01	5.306e-01	1.000e-01	1.000e-01	6.647e-04	1.919e-04	2.046e-04	2.465e-04
3.265e-01	5.510e-01	1.000e-01	1.000e-01	7.142e-04	1.957e-04	2.041e-04	2.455e-04
3.265e-01	5.714e-01	1.000e-01	1.000e-01	7.661e-04	1.997e-04	2.037e-04	2.446e-04
3.265e-01	5.918e-01	1.000e-01	1.000e-01	8.204e-04	2.039e-04	2.033e-04	2.437e-04
3.265e-01	6.122e-01	1.000e-01	1.000e-01	8.771e-04	2.084e-04	2.029e-04	2.428e-04
3.265e-01	6.327e-01	1.000e-01	1.000e-01	9.364e-04	2.131e-04	2.025e-04	2.419e-04
3.265e-01	6.531e-01	1.000e-01	1.000e-01	9.983e-04	2.181e-04	2.022e-04	2.410e-04
3.265e-01	6.735e-01	1.000e-01	1.000e-01	1.063e-03	2.233e-04	2.019e-04	2.402e-04
3.265e-01	6.939e-01	1.000e-01	1.000e-01	1.130e-03	2.287e-04	2.016e-04	2.393e-04
3.265e-01	7.143e-01	1.000e-01	1.000e-01	1.200e-03	2.344e-04	2.014e-04	2.384e-04
3.265e-01	7.347e-01	1.000e-01	1.000e-01	1.273e-03	2.404e-04	2.012e-04	2.375e-04
3.265e-01	7.551e-01	1.000e-01	1.000e-01	1.349e-03	2.467e-04	2.011e-04	2.367e-04
3.265e-01	7.755e-01	1.000e-01	1.000e-01	1.428e-03	2.533e-04	2.010e-04	2.358e-04
3.265e-01	7.959e-01	1.000e-01	1.000e-01	1.510e-03	2.601e-04	2.009e-04	2.350e-04
3.265e-01	8.163e-01	1.000e-01	1.000e-01	1.595e-03	2.673e-04	2.009e-04	2.342e-04
3.265e-01	8.367e-01	1.000e-01	1.000e-01	1.684e-03	2.748e-04	2.009e-04	2.334e-04
3.265e-01	8.571e-01	1.000e-01	1.000e-01	1.776e-03	2.826e-04	2.010e-04	2.326e-04
3.265e-01	8.776e-01	1.000e-01	1.000e-01	1.871e-03	2.907e-04	2.011e-04	2.318e-04
3.265e-01	8.980e-01	1.000e-01	1.000e-01	1.970e-03	2.992e-04	2.013e-04	2.310e-04
3.265e-01	9.184e-01	1.000e-01	1.000e-01	2.073e-03	3.080e-04	2.016e-04	2.302e-04
3.265e-01	9.388e-01	1.000e-01	1.000e-01	2.180e-03	3.173e-04	2.018e-04	2.295e-04
3.265e-01	9.592e-01	1.000e-01	1.000e-01	2.290e-03	3.269e-04	2.022e-04	2.288e-04
3.265e-01	9.796e-01	1.000e-01	1.000e-01	2.405e-03	3.368e-04	2.026e-04	2.280e-04
3.265e-01	1.000e+00	1.000e-01	1.000e-01	2.524e-03	3.472e-04	2.031e-04	2.273e-04
3.469e-01	0.000e+00	1.000e-01	1.000e-01	7.564e-05	1.648e-04	2.378e-04	2.903e-04
3.469e-01	2.041e-02	1.000e-01	1.000e-01	7.662e-05	1.649e-04	2.376e-04	2.900e-04
3.469e-01	4.082e-02	1.000e-01	1.000e-01	7.928e-05	1.651e-04	2.373e-04	2.896e-04
3.469e-01	6.122e-02	1.000e-01	1.000e-01	8.361e-05	1.654e-04	2.370e-04	2.891e-04
3.469e-01	8.163e-02	1.000e-01	1.000e-01	8.961e-05	1.658e-04	2.367e-04	2.886e-04
3.469e-01	1.020e-01	1.000e-01	1.000e-01	9.730e-05	1.664e-04	2.363e-04	2.881e-04
3.469e-01	1.224e-01	1.000e-01	1.000e-01	1.067e-04	1.670e-04	2.359e-04	2.875e-04
3.469e-01	1.429e-01	1.000e-01	1.000e-01	1.178e-04	1.677e-04	2.354e-04	2.869e-04
3.469e-01	1.633e-01	1.000e-01	1.000e-01	1.306e-04	1.686e-04	2.349e-04	2.862e-04
3.469e-01	1.837e-01	1.000e-01	1.000e-01	1.451e-04	1.695e-04	2.344e-04	2.856e-04
3.469e-01	2.041e-01	1.000e-01	1.000e-01	1.613e-04	1.706e-04	2.339e-04	2.848e-04
3.469e-01	2.245e-01	1.000e-01	1.000e-01	1.793e-04	1.719e-04	2.334e-04	2.841e-04
3.469e-01	2.449e-01	1.000e-01	1.000e-01	1.991e-04	1.733e-04	2.328e-04	2.833e-04
3.469e-01	2.653e-01	1.000e-01	1.000e-01	2.206e-04	1.748e-04	2.323e-04	2.825e-04
3.469e-01	2.857e-01	1.000e-01	1.000e-01	2.440e-04	1.765e-04	2.317e-04	2.817e-04
3.469e-01	3.061e-01	1.000e-01	1.000e-01	2.692e-04	1.783e-04	2.311e-04	2.809e-04
3.469e-01	3.265e-01	1.000e-01	1.000e-01	2.963e-04	1.803e-04	2.306e-04	2.800e-04
3.469e-01	3.469e-01	1.000e-01	1.000e-01	3.252e-04	1.825e-04	2.300e-04	2.791e-04
3.469e-01	3.673e-01	1.000e-01	1.000e-01	3.561e-04	1.849e-04	2.294e-04	2.782e-04
3.469e-01	3.878e-01	1.000e-01	1.000e-01	3.890e-04	1.874e-04	2.288e-04	2.773e-04
3.469e-01	4.082e-01	1.000e-01	1.000e-01	4.238e-04	1.901e-04	2.283e-04	2.764e-04
3.469e-01	4.286e-01	1.000e-01	1.000e-01	4.606e-04	1.930e-04	2.277e-04	2.755e-04
3.469e-01	4.490e-01	1.000e-01	1.000e-01	4.995e-04	1.961e-04	2.272e-04	2.745e-04
3.469e-01	4.694e-01	1.000e-01	1.000e-01	5.405e-04	1.994e-04	2.267e-04	2.736e-04
3.469e-01	4.898e-01	1.000e-01	1.000e-01	5.837e-04	2.029e-04	2.262e-04	2.727e-04
3.469e-01	5.102e-01	1.000e-01	1.000e-01	6.290e-04	2.066e-04	2.257e-04	2.717e-04
3.469e-01	5.306e-01	1.000e-01	1.000e-01	6.766e-04	2.105e-04	2.253e-04	2.708e-04
3.469e-01	5.510e-01	1.000e-01	1.000e-01	7.264e-04	2.147e-04	2.248e-04	2.698e-04
3.469e-01	5.714e-01	1.000e-01	1.000e-01	7.787e-04	2.191e-04	2.244e-04	2.689e-04
3.469e-01	5.918e-01	1.000e-01	1.000e-01	8.333e-04	2.237e-04	2.241e-04	2.679e-04
3.469e-01	6.122e-01	1.000e-01	1.000e-01	8.903e-04	2.286e-04	2.237e-04	2.670e-04
3.469e-01	6.327e-01	1.000e-01	1.000e-01	9.499e-04	2.338e-04	2.234e-04	2.661e-04
3.469e-01	6.531e-01	1.000e-01	1.000e-01	1.012e-03	2.392e-04	2.232e-04	2.652e-04
3.469e-01	6.735e-01	1.000e-01	1.000e-01	1.077e-03	2.448e-04	2.229e-04	2.643e-04
3.469e-01	6.939e-01	1.000e-01	1.000e-01	1.144e-03	2.508e-04	2.228e-04	2.633e-04
3.469e-01	7.143e-01	1.000e-01	1.000e-01	1.215e-03	2.570e-04	2.226e-04	2.625e-04
3.469e-01	7.347e-01	1.000e-01	1.000e-01	1.288e-03	2.635e-04	2.225e-04	2.616e-04
3.469e-01	7.551e-01	1.000e-01	1.000e-01	1.364e-03	2.703e-04	2.225e-04	2.607e-04
3.469e-01	7.755e-01	1.000e-01	1.000e-01	1.443e-03	2.775e-04	2.225e-04	2.598e-04
3.469e-01	7.959e-01	1.000e-01	1.000e-01	1.525e-03	2.849e-04	2.225e-04	2.590e-04
3.469e-01	8.163e-01	1.000e-01	1.000e-01	1.611e-03	2.927e-04	2.226e-04	2.582e-04
3.469e-01	8.367e-01	1.000e-01	1.000e-01	1.699e-03	3.008e-04	2.228e-04	2.574e-04
3.469e-01	8.571e-01	1.000e-01	1.000e-01	1.792e-03	3.092e-04	2.230e-04	2.566e-04
3.469e-01	8.776e-01	1.000e-01	1.000e-01	1.887e-03	3.180e-04	2.233e-04	2.558e-04
3.469e-01	8.980e-01	1.000e-01	1.000e-01	1.986e-03	3.272e-04	2.236e-04	2.550e-04
3.469e-01	9.184e-01	1.000e-01	1.000e-01	2.089e-03	3.368e-04	2.240e-04	2.543e-04
3.469e-01	9.388e-01	1.000e-01	1.000e-01	2.196e-03	3.467e-04	2.244e-04	2.535e-04
3.469e-01	9.592e-01	1.000e-01	1.000e-01	2.306e-03	3.570e-04	2.249e-04	2.528e-04
3.469e-01	9.796e-01	1.000e-01	1.000e-01	2.421e-03	3.678e-04	2.255e-04	2.521e-04
3.469e-01	1.000e+00	1.000e-01	1.000e-01	2.540e-03	3.790e-04	2.261e-04	2.514e-04
3.673e-01	0.000e+00	1.000e-01	1.000e-01	8.213e-05	1.791e-04	2.585e-04	3.160e-04
3.673e-01	2.041e-02	1.000e-01	1.000e-01	8.315e-05	1.792e-04	2.583e-04	3.156e-04
3.673e-01	4.082e-02	1.000e-01	1.000e-01	8.586e-05	1.795e-04	2.580e-04	3.152e-04
3.673e-01	6.122e-02	1.000e-01	1.000e-01	9.025e-05	1.798e-04	2.577e-04	3.147e-04
3.673e-01	8.163e-02	1.000e-01	1.000e-01	9.634e-05	1.803e-04	2.574e-04	3.142e-04
3.673e-01	1.020e-01	1.000e-01	1.000e-01	1.041e-04	1.808e-04	2.570e-04	3.136e-04
3.673e-01	1.224e-01	1.000e-01	1.000e-01	1.136e-04	1.815e-04	2.566e-04	3.130e-04
3.673e-01	1.429e-01	1.000e-01	1.000e-01	1.248e-04	1.824e-04	2.561e-04	3.123e-04
3.673e-01	1.633e-01	1.000e-01	1.000e-01	1.377e-04	1.833e-04	2.557e-04	3.117e-04
3.673e-01	1.837e-01	1.000e-01	1.000e-01	1.524e-04	1.844e-04	2.552e-04	3.109e-04
3.673e-01	2.041e-01	1.000e-01	1.000e-01	1.688e-04	1.857e-04	2.546e-04	3.102e-04
3.673e-01	2.245e-01	1.000e-01	1.000e-01	1.870e-04	1.871e-04	2.541e-04	3.094e-04
3.673e-01	2.449e-01	1.000e-01	1.000e-01	2.070e-04	1.886e-04	2.536e-04	3.086e-04
3.673e-01	2.653e-01	1.000e-01	1.000e-01	2.287e-04	1.903e-04	2.530e-04	3.077e-04
3.673e-01	2.857e-01	1.000e-01	1.000e-01	2.523e-04	1.922e-04	2.524e-04	3.068e-04
3.673e-01	3.061e-01	1.000e-01	1.000e-01	2.777e-04	1.942e-04	2.519e-04	3.060e-04
3.673e-01	3.265e-01	1.000e-01	1.000e-01	3.050e-04	1.964e-04	2.513e-04	3.050e-04
3.673e-01	3.469e-01	1.000e-01	1.000e-01	3.342e-04	1.988e-04	2.507e-04	3.041e-04
3.673e-01	3.673e-01	1.000e-01	1.000e-01	3.653e-04	2.014e-04	2.502e-04	3.032e-04
3.673e-01	3.878e-01	1.000e-01	1.000e-01	3.984e-04	2.042e-04	2.496e-04	3.022e-04
3.673e-01	4.082e-01	1.000e-01	1.000e-01	4.335e-04	2.072e-04	2.491e-04	3.013e-04
3.673e-01	4.286e-01	1.000e-01	1.000e-01	4.706e-04	2.104e-04	2.486e-04	3.003e-04
3.673e-01	4.490e-01	1.000e-01	1.000e-01	5.098e-04	2.138e-04	2.481e-04	2.993e-04
3.673e-01	4.694e-01	1.000e-01	1.000e-01	5.510e-04	2.174e-04	2.476e-04	2.984e-04
3.673e-01	4.898e-01	1.000e-01	1.000e-01	5.944e-04	2.212e-04	2.472e-04	2.974e-04
3.673e-01	5.102e-01	1.000e-01	1.000e-01	6.401e-04	2.253e-04	2.467e-04	2.964e-04
3.673e-01	5.306e-01	1.000e-01	1.000e-01	6.879e-04	2.296e-04	2.463e-04	2.954e-04
3.673e-01	5.510e-01	1.000e-01	1.000e-01	7.380e-04	2.341e-04	2.460e-04	2.945e-04
3.673e-01	5.714e-01	1.000e-01	1.000e-01	7.905e-04	2.389e-04	2.456e-04	2.935e-04
3.673e-01	5.918e-01	1.000e-01	1.000e-01	8.454e-04	2.440e-04	2.453e-04	2.925e-04
3.673e-01	6.122e-01	1.000e-01	1.000e-01	9.027e-04	2.493e-04	2.451e-04	2.916e-04
3.673e-01	6.327e-01	1.000e-01	1.000e-01	9.625e-04	2.549e-04	2.448e-04	2.906e-04
3.673e-01	6.531e-01	1.000e-01	1.000e-01	1.025e-03	2.608e-04	2.447e-04	2.897e-04
3.673e-01	6.735e-01	1.000e-01	1.000e-01	1.090e-03	2.670e-04	2.445e-04	2.888e-04
3.673e-01	6.939e-01	1.000e-01	1.000e-01	1.158e-03	2.734e-04	2.444e-04	2.879e-04
3.673e-01	7.143e-01	1.000e-01	1.000e-01	1.228e-03	2.802e-04	2.444e-04	2.870e-04
3.673e-01	7.347e-01	1.000e-01	1.000e-01	1.302e-03	2.872e-04	2.444e-04	2.861e-04
3.673e-01	7.551e-01	1.000e-01	1.000e-01	1.378e-03	2.946e-04	2.445e-04	2.852e-04
3.673e-01	7.755e-01	1.000e-01	1.000e-01	1.457e-03	3.024e-04	2.446e-04	2.844e-04
3.673e-01	7.959e-01	1.000e-01	1.000e-01	1.539e-03	3.104e-04	2.448e-04	2.835e-04
3.673e-01	8.163e-01	1.000e-01	1.000e-01	1.625e-03	3.188e-04	2.450e-04	2.827e-04
3.673e-01	8.367e-01	1.000e-01	1.000e-01	1.714e-03	3.276e-04	2.453e-04	2.819e-04
3.673e-01	8.571e-01	1.000e-01	1.000e-01	1.806e-03	3.367e-04	2.457e-04	2.811e-04
3.673e-01	8.776e-01	1.000e-01	1.000e-01	1.901e-03	3.462e-04	2.461e-04	2.803e-04
3.673e-01	8.980e-01	1.000e-01	1.000e-01	2.000e-03	3.561e-04	2.466e-04	2.796e-04
3.673e-01	9.184e-01	1.000e-01	1.000e-01	2.103e-03	3.664e-04	2.472e-04	2.789e-04
3.673e-01	9.388e-01	1.000e-01	1.000e-01	2.210e-03	3.771e-04	2.478e-04	2.782e-04
3.673e-01	9.592e-01	1.000e-01	1.000e-01	2.320e-03	3.882e-04	2.485e-04	2.775e-04
3.673e-01	9.796e-01	1.000e-01	1.000e-01	2.434e-03	3.997e-04	2.493e-04	2.768e-04
3.673e-01	1.000e+00	1.000e-01	1.000e-01	2.553e-03	4.117e-04	2.502e-04	2.762e-04
3.878e-01	0.000e+00	1.000e-01	1.000e-01	8.865e-05	1.934e-04	2.794e-04	3.419e-04
3.878e-01	2.041e-02	1.000e-01	1.000e-01	8.970e-05	1.936e-04	2.792e-04	3.415e-04
3.878e-01	4.082e-02	1.000e-01	1.000e-01	9.246e-05	1.938e-04	2.789e-04	3.410e-04
3.878e-01	6.122e-02	1.000e-01	1.000e-01	9.691e-05	1.942e-04	2.786e-04	3.405e-04
3.878e-01	8.163e-02	1.000e-01	1.000e-01	1.031e-04	1.948e-04	2.782e-04	3.399e-04
3.878e-01	1.020e-01	1.000e-01	1.000e-01	1.109e-04	1.954e-04	2.778e-04	3.393e-04
3.878e-01	1.224e-01	1.000e-01	1.000e-01	1.205e-04	1.962e-04	2.774e-04	3.387e-04
3.878e-01	1.429e-01	1.000e-01	1.000e-01	1.319e-04	1.971e-04	2.770e-04	3.380e-04
3.878e-01	1.633e-01	1.000e-01	1.000e-01	1.449e-04	1.982e-04	2.765e-04	3.373e-04
3.878e-01	1.837e-01	1.000e-01	1.000e-01	1.597e-04	1.994e-04	2.760e-04	3.365e-04
3.878e-01	2.041e-01	1.000e-01	1.000e-01	1.763e-04	2.008e-04	2.755e-04	3.357e-04
3.878e-01	2.245e-01	1.000e-01	1.000e-01	1.946e-04	2.024e-04	2.750e-04	3.348e-04
3.878e-01	2.449e-01	1.000e-01	1.000e-01	2.147e-04	2.041e-04	2.744e-04	3.340e-04
3.878e-01	2.653e-01	1.000e-01	1.000e-01	2.366e-04	2.060e-04	2.739e-04	3.331e-04
3.878e-01	2.857e-01	1.000e-01	1.000e-01	2.604e-04	2.080e-04	2.733e-04	3.322e-04
3.878e-01	3.061e-01	1.000e-01	1.000e-01	2.860e-04	2.103e-04	2.728e-04	3.313e-04
3.878e-01	3.265e-01	1.000e-01	1.000e-01	3.135e-04	2.127e-04	2.722e-04	3.303e-04
3.878e-01	3.469e-01	1.000e-01	1.000e-01	3.429e-04	2.154e-04	2.717e-04	3.294e-04
3.878e-01	3.673e-01	1.000e-01	1.000e-01	3.743e-04	2.182e-04	2.712e-04	3.284e-04
3.878e-01	3.878e-01	1.000e-01	1.000e-01	4.076e-04	2.212e-04	2.707e-04	3.274e-04
3.878e-01	4.082e-01	1.000e-01	1.000e-01	4.428e-04	2.245e-04	2.702e-04	3.264e-04
3.878e-01	4.286e-01	1.000e-01	1.000e-01	4.802e-04	2.280e-04	2.697e-04	3.254e-04
3.878e-01	4.490e-01	1.000e-01	1.000e-01	5.196e-04	2.317e-04	2.692e-04	3.244e-04
3.878e-01	4.694e-01	1.000e-01	1.000e-01	5.611e-04	2.357e-04	2.688e-04	3.234e-04
3.878e-01	4.898e-01	1.000e-01	1.000e-01	6.047e-04	2.399e-04	2.684e-04	3.224e-04
3.878e-01	5.102e-01	1.000e-01	1.000e-01	6.505e-04	2.443e-04	2.681e-04	3.214e-04
3.878e-01	5.306e-01	1.000e-01	1.000e-01	6.986e-04	2.490e-04	2.677e-04	3.204e-04
3.878e-01	5.510e-01	1.000e-01	1.000e-01	7.490e-04	2.539e-04	2.674e-04	3.194e-04
3.878e-01	5.714e-01	1.000e-01	1.000e-01	8.017e-04	2.592e-04	2.672e-04	3.184e-04
3.878e-01	5.918e-01	1.000e-01	1.000e-01	8.567e-04	2.647e-04	2.670e-04	3.174e-04
3.878e-01	6.122e-01	1.000e-01	1.000e-01	9.142e-04	2.704e-04	2.668e-04	3.165e-04
3.878e-01	6.327e-01	1.000e-01	1.000e-01	9.742e-04	2.765e-04	2.667e-04	3.155e-04
3.878e-01	6.531e-01	1.000e-01	1.000e-01	1.037e-03	2.829e-04	2.666e-04	3.146e-04
3.878e-01	6.735e-01	1.000e-01	1.000e-01	1.102e-03	2.896e-04	2.666e-04	3.137e-04
3.878e-01	6.939e-01	1.000e-01	1.000e-01	1.170e-03	2.966e-04	2.666e-04	3.127e-04
3.878e-01	7.143e-01	1.000e-01	1.000e-01	1.241e-03	3.039e-04	2.667e-04	3.119e-04
3.878e-01	7.347e-01	1.000e-01	1.000e-01	1.314e-03	3.115e-04	2.669e-04	3.110e-04
3.878e-01	7.551e-01	1.000e-01	1.000e-01	1.390e-03	3.195e-04	2.671e-04	3.101e-04
3.878e-01	7.755e-01	1.000e-01	1.000e-01	1.470e-03	3.278e-04	2.673e-04	3.093e-04
3.878e-01	7.959e-01	1.000e-01	1.000e-01	1.552e-03	3.365e-04	2.677e-04	3.085e-04
3.878e-01	8.163e-01	1.000e-01	1.000e-01	1.638e-03	3.456e-04	2.681e-04	3.077e-04
3.878e-01	8.367e-01	1.000e-01	1.000e-01	1.726e-03	3.550e-04	2.685e-04	3.069e-04
3.878e-01	8.571e-01	1.000e-01	1.000e-01	1.818e-03	3.648e-04	2.691e-04	3.061e-04
3.878e-01	8.776e-01	1.000e-01	1.000e-01	1.914e-03	3.750e-04	2.697e-04	3.054e-04
3.878e-01	8.980e-01	1.000e-01	1.000e-01	2.013e-03	3.857e-04	2.704e-04	3.047e-04
3.878e-01	9.184e-01	1.000e-01	1.000e-01	2.115e-03	3.967e-04	2.712e-04	3.040e-04
3.878e-01	9.388e-01	1.000e-01	1.000e-01	2.222e-03	4.082e-04	2.720e-04	3.033e-04
3.878e-01	9.592e-01	1.000e-01	1.000e-01	2.332e-03	4.201e-04	2.730e-04	3.027e-04
3.878e-01	9.796e-01	1.000e-01	1.000e-01	2.446e-03	4.325e-04	2.740e-04	3.021e-04
3.878e-01	1.000e+00	1.000e-01	1.000e-01	2.564e-03	4.454e-04	2.751e-04	3.015e-04
4.082e-01	0.000e+00	1.000e-01	1.000e-01	9.517e-05	2.077e-04	3.003e-04	3.678e-04
4.082e-01	2.041e-02	1.000e-01	1.000e-01	9.625e-05	2.079e-04	3.001e-04	3.674e-04
4.082e-01	4.082e-02	1.000e-01	1.000e-01	9.905e-05	2.082e-04	2.998e-04	3.669e-04
4.082e-01	6.122e-02	1.000e-01	1.000e-01	1.036e-04	2.087e-04	2.995e-04	3.664e-04
4.082e-01	8.163e-02	1.000e-01	1.000e-01	1.098e-04	2.093e-04	2.991e-04	3.658e-04
4.082e-01	1.020e-01	1.000e-01	1.000e-01	1.177e-04	2.100e-04	2.987e-04	3.651e-04
4.082e-01	1.224e-01	1.000e-01	1.000e-01	1.274e-04	2.109e-04	2.983e-04	3.645e-04
4.082e-01	1.429e-01	1.000e-01	1.000e-01	1.388e-04	2.119e-04	2.979e-04	3.637e-04
4.082e-01	1.633e-01	1.000e-01	1.000e-01	1.520e-04	2.131e-04	2.974e-04	3.630e-04
4.082e-01	1.837e-01	1.000e-01	1.000e-01	1.669e-04	2.145e-04	2.969e-04	3.622e-04
4.082e-01	2.041e-01	1.000e-01	1.000e-01	1.836e-04	2.160e-04	2.964e-04	3.613e-04
4.082e-01	2.245e-01	1.000e-01	1.000e-01	2.021e-04	2.177e-04	2.959e-04	3.604e-04
4.082e-01	2.449e-01	1.000e-01	1.000e-01	2.223e-04	2.196e-04	2.954e-04	3.595e-04
4.082e-01	2.653e-01	1.000e-01	1.000e-01	2.444e-04	2.217e-04	2.949e-04	3.586e-04
4.082e-01	2.857e-01	1.000e-01	1.000e-01	2.683e-04	2.240e-04	2.944e-04	3.577e-04
4.082e-01	3.061e-01	1.000e-01	1.000e-01	2.941e-04	2.264e-04	2.938e-04	3.567e-04
4.082e-01	3.265e-01	1.000e-01	1.000e-01	3.218e-04	2.291e-04	2.933e-04	3.557e-04
4.082e-01	3.469e-01	1.000e-01	1.000e-01	3.513e-04	2.320e-04	2.928e-04	3.547e-04
4.082e-01	3.673e-01	1.000e-01	1.000e-01	3.829e-04	2.351e-04	2.923e-04	3.537e-04
4.082e-01	3.878e-01	1.000e-01	1.000e-01	4.163e-04	2.384e-04	2.919e-04	3.527e-04
4.082e-01	4.082e-01	1.000e-01	1.000e-01	4.518e-04	2.420e-04	2.914e-04	3.517e-04
4.082e-01	4.286e-01	1.000e-01	1.000e-01	4.893e-04	2.458e-04	2.910e-04	3.507e-04
4.082e-01	4.490e-01	1.000e-01	1.000e-01	5.289e-04	2.499e-04	2.906e-04	3.497e-04
4.082e-01	4.694e-01	1.000e-01	1.000e-01	5.706e-04	2.542e-04	2.903e-04	3.486e-04
4.082e-01	4.898e-01	1.000e-01	1.000e-01	6.144e-04	2.587e-04	2.899e-04	3.476e-04
4.082e-01	5.102e-01	1.000e-01	1.000e-01	6.604e-04	2.635e-04	2.896e-04	3.466e-04
4.082e-01	5.306e-01	1.000e-01	1.000e-01	7.086e-04	2.686e-04	2.894e-04	3.456e-04
4.082e-01	5.510e-01	1.000e-01	1.000e-01	7.592e-04	2.740e-04	2.892e-04	3.446e-04
4.082e-01	5.714e-01	1.000e-01	1.000e-01	8.120e-04	2.797e-04	2.890e-04	3.436e-04
4.082e-01	5.918e-01	1.000e-01	1.000e-01	8.672e-04	2.856e-04	2.889e-04	3.426e-04
4.082e-01	6.122e-01	1.000e-01	1.000e-01	9.249e-04	2.919e-04	2.889e-04	3.416e-04
4.082e-01	6.327e-01	1.000e-01	1.000e-01	9.850e-04	2.985e-04	2.889e-04	3.407e-04
4.082e-01	6.531e-01	1.000e-01	1.000e-01	1.048e-03	3.053e-04	2.889e-04	3.398e-04
4.082e-01	6.735e-01	1.000e-01	1.000e-01	1.113e-03	3.125e-04	2.890e-04	3.388e-04
4.082e-01	6.939e-01	1.000e-01	1.000e-01	1.181e-03	3.201e-04	2.892e-04	3.379e-04
4.082e-01	7.143e-01	1.000e-01	1.000e-01	1.252e-03	3.280e-04	2.894e-04	3.371e-04
4.082e-01	7.347e-01	1.000e-01	1.000e-01	1.325e-03	3.362e-04	2.897e-04	3.362e-04
4.082e-01	7.551e-01	1.000e-01	1.000e-01	1.401e-03	3.448e-04	2.901e-04	3.354e-04
4.082e-01	7.755e-01	1.000e-01	1.000e-01	1.481e-03	3.538e-04	2.906e-04	3.346e-04
4.082e-01	7.959e-01	1.000e-01	1.000e-01	1.563e-03	3.631e-04	2.911e-04	3.338e-04
4.082e-01	8.163e-01	1.000e-01	1.000e-01	1.649e-03	3.728e-04	2.917e-04	3.330e-04
4.082e-01	8.367e-01	1.000e-01	1.000e-01	1.737e-03	3.830e-04	2.924e-04	3.323e-04
4.082e-01	8.571e-01	1.000e-01	1.000e-01	1.829e-03	3.935e-04	2.931e-04	3.316e-04
4.082e-01	8.776e-01	1.000e-01	1.000e-01	1.924e-03	4.045e-04	2.939e-04	3.309e-04
4.082e-01	8.980e-01	1.000e-01	1.000e-01	2.023e-03	4.159e-04	2.949e-04	3.302e-04
4.082e-01	9.184e-01	1.000e-01	1.000e-01	2.125e-03	4.277e-04	2.959e-04	3.296e-04
4.082e-01	9.388e-01	1.000e-01	1.000e-01	2.231e-03	4.400e-04	2.970e-04	3.290e-04
4.082e-01	9.592e-01	1.000e-01	1.000e-01	2.341e-03	4.528e-04	2.982e-04	3.285e-04
4.082e-01	9.796e-01	1.000e-01	1.000e-01	2.455e-03	4.660e-04	2.994e-04	3.279e-04
4.082e-01	1.000e+00	1.000e-01	1.000e-01	2.572e-03	4.797e-04	3.008e-04	3.274e-04
4.286e-01	0.000e+00	1.000e-01	1.000e-01	1.017e-04	2.220e-04	3.212e-04	3.938e-04
4.286e-01	2.041e-02	1.000e-01	1.000e-01	1.028e-04	2.222e-04	3.210e-04	3.934e-04
4.286e-01	4.082e-02	1.000e-01	1.000e-01	1.056e-04	2.226e-04	3.207e-04	3.929e-04
4.286e-01	6.122e-02	1.000e-01	1.000e-01	1.102e-04	2.231e-04	3.204e-04	3.923e-04
4.286e-01	8.163e-02	1.000e-01	1.000e-01	1.165e-04	2.238e-04	3.200e-04	3.917e-04
4.286e-01	1.020e-01	1.000e-01	1.000e-01	1.245e-04	2.246e-04	3.197e-04	3.910e-04
4.286e-01	1.224e-01	1.000e-01	1.000e-01	1.343e-04	2.256e-04	3.193e-04	3.903e-04
4.286e-01	1.429e-01	1.000e-01	1.000e-01	1.458e-04	2.267e-04	3.188e-04	3.895e-04
4.286e-01	1.633e-01	1.000e-01	1.000e-01	1.590e-04	2.281e-04	3.184e-04	3.887e-04
4.286e-01	1.837e-01	1.000e-01	1.000e-01	1.740e-04	2.296e-04	3.179e-04	3.879e-04
4.286e-01	2.041e-01	1.000e-01	1.000e-01	1.908e-04	2.312e-04	3.174e-04	3.870e-04
4.286e-01	2.245e-01	1.000e-01	1.000e-01	2.094e-04	2.331e-04	3.169e-04	3.861e-04
4.286e-01	2.449e-01	1.000e-01	1.000e-01	2.298e-04	2.352e-04	3.164e-04	3.852e-04
4.286e-01	2.653e-01	1.000e-01	1.000e-01	2.520e-04	2.375e-04	3.159e-04	3.842e-04
4.286e-01	2.857e-01	1.000e-01	1.000e-01	2.760e-04	2.400e-04	3.155e-04	3.832e-04
4.286e-01	3.061e-01	1.000e-01	1.000e-01	3.020e-04	2.427e-04	3.150e-04	3.822e-04
4.286e-01	3.265e-01	1.000e-01	1.000e-01	3.298e-04	2.456e-04	3.145e-04	3.812e-04
4.286e-01	3.469e-01	1.000e-01	1.000e-01	3.595e-04	2.487e-04	3.141e-04	3.802e-04
4.286e-01	3.673e-01	1.000e-01	1.000e-01	3.911e-04	2.521e-04	3.136e-04	3.792e-04
4.286e-01	3.878e-01	1.000e-01	1.000e-01	4.247e-04	2.557e-04	3.132e-04	3.781e-04
4.286e-01	4.082e-01	1.000e-01	1.000e-01	4.604e-04	2.596e-04	3.128e-04	3.771e-04
4.286e-01	4.286e-01	1.000e-01	1.000e-01	4.980e-04	2.638e-04	3.125e-04	3.761e-04
4.286e-01	4.490e-01	1.000e-01	1.000e-01	5.377e-04	2.681e-04	3.122e-04	3.750e-04
4.286e-01	4.694e-01	1.000e-01	1.000e-01	5.795e-04	2.728e-04	3.119e-04	3.740e-04
4.286e-01	4.898e-01	1.000e-01	1.000e-01	6.235e-04	2.777e-04	3.116e-04	3.729e-04
4.286e-01	5.102e-01	1.000e-01	1.000e-01	6.696e-04	2.830e-04	3.114e-04	3.719e-04
4.286e-01	5.306e-01	1.000e-01	1.000e-01	7.180e-04	2.885e-04	3.113e-04	3.709e-04
4.286e-01	5.510e-01	1.000e-01	1.000e-01	7.686e-04	2.943e-04	3.112e-04	3.699e-04
4.286e-01	5.714e-01	1.000e-01	1.000e-01	8.216e-04	3.004e-04	3.112e-04	3.689e-04
4.286e-01	5.918e-01	1.000e-01	1.000e-01	8.769e-04	3.068e-04	3.112e-04	3.679e-04
4.286e-01	6.122e-01	1.000e-01	1.000e-01	9.346e-04	3.136e-04	3.112e-04	3.670e-04
4.286e-01	6.327e-01	1.000e-01	1.000e-01	9.948e-04	3.206e-04	3.114e-04	3.660e-04
4.286e-01	6.531e-01	1.000e-01	1.000e-01	1.058e-03	3.281e-04	3.116e-04	3.651e-04
4.286e-01	6.735e-01	1.000e-01	1.000e-01	1.123e-03	3.358e-04	3.118e-04	3.642e-04
4.286e-01	6.939e-01	1.000e-01	1.000e-01	1.191e-03	3.439e-04	3.122e-04	3.634e-04
4.286e-01	7.143e-01	1.000e-01	1.000e-01	1.262e-03	3.524e-04	3.126e-04	3.625e-04
4.286e-01	7.347e-01	1.000e-01	1.000e-01	1.335e-03	3.612e-04	3.131e-04	3.617e-04
4.286e-01	7.551e-01	1.000e-01	1.000e-01	1.411e-03	3.705e-04	3.136e-04	3.609e-04
4.286e-01	7.755e-01	1.000e-01	1.000e-01	1.491e-03	3.801e-04	3.143e-04	3.601e-04
4.286e-01	7.959e-01	1.000e-01	1.000e-01	1.573e-03	3.901e-04	3.150e-04	3.594e-04
4.286e-01	8.163e-01	1.000e-01	1.000e-01	1.658e-03	4.005e-04	3.158e-04	3.587e-04
4.286e-01	8.367e-01	1.000e-01	1.000e-01	1.746e-03	4.114e-04	3.167e-04	3.580e-04
4.286e-01	8.571e-01	1.000e-01	1.000e-01	1.838e-03	4.227e-04	3.177e-04	3.574e-04
4.286e-01	8.776e-01	1.000e-01	1.000e-01	1.933e-03	4.344e-04	3.188e-04	3.568e-04
4.286e-01	8.980e-01	1.000e-01	1.000e-01	2.032e-03	4.466e-04	3.199e-04	3.562e-04
4.286e-01	9.184e-01	1.000e-01	1.000e-01	2.134e-03	4.592e-04	3.212e-04	3.556e-04
4.286e-01	9.388e-01	1.000e-01	1.000e-01	2.239e-03	4.723e-04	3.226e-04	3.551e-04
4.286e-01	9.592e-01	1.000e-01	1.000e-01	2.348e-03	4.859e-04	3.241e-04	3.546e-04
4.286e-01	9.796e-01	1.000e-01	1.000e-01	2.461e-03	5.001e-04	3.256e-04	3.542e-04
4.286e-01	1.000e+00	1.000e-01	1.000e-01	2.578e-03	5.147e-04	3.273e-04	3.538e-04
4.490e-01	0.000e+00	1.000e-01	1.000e-01	1.081e-04	2.362e-04	3.420e-04	4.198e-04
4.490e-01	2.041e-02	1.000e-01	1.000e-01	1.093e-04	2.365e-04	3.418e-04	4.193e-04
4.490e-01	4.082e-02	1.000e-01	1.000e-01	1.122e-04	2.369e-04	3.415e-04	4.188e-04
4.490e-01	6.122e-02	1.000e-01	1.000e-01	1.168e-04	2.375e-04	3.412e-04	4.182e-04
4.490e-01	8.163e-02	1.000e-01	1.000e-01	1.231e-04	2.382e-04	3.409e-04	4.175e-04
4.490e-01	1.020e-01	1.000e-01	1.000e-01	1.312e-04	2.391e-04	3.405e-04	4.168e-04
4.490e-01	1.224e-01	1.000e-01	1.000e-01	1.410e-04	2.402e-04	3.401e-04	4.161e-04
4.490e-01	1.429e-01	1.000e-01	1.000e-01	1.526e-04	2.415e-04	3.397e-04	4.153e-04
4.490e-01	1.633e-01	1.000e-01	1.000e-01	1.659e-04	2.429e-04	3.393e-04	4.144e-04
4.490e-01	1.837e-01	1.000e-01	1.000e-01	1.810e-04	2.446e-04	3.388e-04	4.136e-04
4.490e-01	2.041e-01	1.000e-01	1.000e-01	1.979e-04	2.464e-04	3.384e-04	4.127e-04
4.490e-01	2.245e-01	1.000e-01	1.000e-01	2.166e-04	2.485e-04	3.379e-04	4.117e-04
4.490e-01	2.449e-01	1.000e-01	1.000e-01	2.370e-04	2.508e-04	3.375e-04	4.108e-04
4.490e-01	2.653e-01	1.000e-01	1.000e-01	2.594e-04	2.532e-04	3.370e-04	4.098e-04
4.490e-01	2.857e-01	1.000e-01	1.000e-01	2.835e-04	2.559e-04	3.366e-04	4.088e-04
4.490e-01	3.061e-01	1.000e-01	1.000e-01	3.095e-04	2.589e-04	3.361e-04	4.078e-04
4.490e-01	3.265e-01	1.000e-01	1.000e-01	3.374e-04	2.621e-04	3.357e-04	4.067e-04
4.490e-01	3.469e-01	1.000e-01	1.000e-01	3.673e-04	2.655e-04	3.353e-04	4.057e-04
4.490e-01	3.673e-01	1.000e-01	1.000e-01	3.990e-04	2.692e-04	3.349e-04	4.047e-04
4.490e-01	3.878e-01	1.000e-01	1.000e-01	4.328e-04	2.731e-04	3.346e-04	4.036e-04
4.490e-01	4.082e-01	1.000e-01	1.000e-01	4.685e-04	2.773e-04	3.343e-04	4.026e-04
4.490e-01	4.286e-01	1.000e-01	1.000e-01	5.062e-04	2.818e-04	3.340e-04	4.015e-04
4.490e-01	4.490e-01	1.000e-01	1.000e-01	5.461e-04	2.865e-04	3.338e-04	4.004e-04
4.490e-01	4.694e-01	1.000e-01	1.000e-01	5.880e-04	2.915e-04	3.336e-04	3.994e-04
4.490e-01	4.898e-01	1.000e-01	1.000e-01	6.320e-04	2.969e-04	3.335e-04	3.984e-04
4.490e-01	5.102e-01	1.000e-01	1.000e-01	6.782e-04	3.025e-04	3.334e-04	3.973e-04
4.490e-01	5.306e-01	1.000e-01	1.000e-01	7.267e-04	3.084e-04	3.334e-04	3.963e-04
4.490e-01	5.510e-01	1.000e-01	1.000e-01	7.774e-04	3.147e-04	3.334e-04	3.953e-04
4.490e-01	5.714e-01	1.000e-01	1.000e-01	8.304e-04	3.213e-04	3.335e-04	3.944e-04
4.490e-01	5.918e-01	1.000e-01	1.000e-01	8.857e-04	3.282e-04	3.336e-04	3.934e-04
4.490e-01	6.122e-01	1.000e-01	1.000e-01	9.435e-04	3.354e-04	3.338e-04	3.925e-04
4.490e-01	6.327e-01	1.000e-01	1.000e-01	1.004e-03	3.430e-04	3.341e-04	3.916e-04
4.490e-01	6.531e-01	1.000e-01	1.000e-01	1.066e-03	3.510e-04	3.345e-04	3.907e-04
4.490e-01	6.735e-01	1.000e-01	1.000e-01	1.132e-03	3.593e-04	3.349e-04	3.898e-04
4.490e-01	6.939e-01	1.000e-01	1.000e-01	1.200e-03	3.680e-04	3.355e-04	3.890e-04
4.490e-01	7.143e-01	1.000e-01	1.000e-01	1.270e-03	3.771e-04	3.360e-04	3.882e-04
4.490e-01	7.347e-01	1.000e-01	1.000e-01	1.344e-03	3.865e-04	3.367e-04	3.874e-04
4.490e-01	7.551e-01	1.000e-01	1.000e-01	1.420e-03	3.964e-04	3.375e-04	3.867e-04
4.490e-01	7.755e-01	1.000e-01	1.000e-01	1.499e-03	4.067e-04	3.384e-04	3.860e-04
4.490e-01	7.959e-01	1.000e-01	1.000e-01	1.581e-03	4.174e-04	3.393e-04	3.853e-04
4.490e-01	8.163e-01	1.000e-01	1.000e-01	1.666e-03	4.285e-04	3.404e-04	3.847e-04
4.490e-01	8.367e-01	1.000e-01	1.000e-01	1.754e-03	4.401e-04	3.415e-04	3.841e-04
4.490e-01	8.571e-01	1.000e-01	1.000e-01	1.846e-03	4.521e-04	3.428e-04	3.835e-04
4.490e-01	8.776e-01	1.000e-01	1.000e-01	1.940e-03	4.646e-04	3.441e-04	3.830e-04
4.490e-01	8.980e-01	1.000e-01	1.000e-01	2.038e-03	4.776e-04	3.456e-04	3.825e-04
4.490e-01	9.184e-01	1.000e-01	1.000e-01	2.140e-03	4.911e-04	3.471e-04	3.820e-04
4.490e-01	9.388e-01	1.000e-01	1.000e-01	2.245e-03	5.050e-04	3.488e-04	3.816e-04
4.490e-01	9.592e-01	1.000e-01	1.000e-01	2.354e-03	5.195e-04	3.506e-04	3.812e-04
4.490e-01	9.796e-01	1.000e-01	1.000e-01	2.466e-03	5.345e-04	3.525e-04	3.809e-04
4.490e-01	1.000e+00	1.000e-01	1.000e-01	2.582e-03	5.501e-04	3.546e-04	3.806e-04
4.694e-01	0.000e+00	1.000e-01	1.000e-01	1.146e-04	2.503e-04	3.627e-04	4.457e-04
4.694e-01	2.041e-02	1.000e-01	1.000e-01	1.157e-04	2.506e-04	3.625e-04	4.452e-04
4.694e-01	4.082e-02	1.000e-01	1.000e-01	1.187e-04	2.511e-04	3.622e-04	4.446e-04
4.694e-01	6.122e-02	1.000e-01	1.000e-01	1.233e-04	2.518e-04	3.620e-04	4.440e-04
4.694e-01	8.163e-02	1.000e-01	1.000e-01	1.297e-04	2.526e-04	3.616e-04	4.433e-04
4.694e-01	1.020e-01	1.000e-01	1.000e-01	1.378e-04	2.536e-04	3.613e-04	4.426e-04
4.694e-01	1.224e-01	1.000e-01	1.000e-01	1.477e-04	2.548e-04	3.609e-04	4.418e-04
4.694e-01	1.429e-01	1.000e-01	1.000e-01	1.593e-04	2.562e-04	3.605e-04	4.410e-04
4.694e-01	1.633e-01	1.000e-01	1.000e-01	1.727e-04	2.577e-04	3.601e-04	4.401e-04
4.694e-01	1.837e-01	1.000e-01	1.000e-01	1.879e-04	2.595e-04	3.597e-04	4.392e-04
4.694e-01	2.041e-01	1.000e-01	1.000e-01	2.048e-04	2.616e-04	3.593e-04	4.383e-04
4.694e-01	2.245e-01	1.000e-01	1.000e-01	2.236e-04	2.638e-04	3.589e-04	4.373e-04
4.694e-01	2.449e-01	1.000e-01	1.000e-01	2.441e-04	2.663e-04	3.584e-04	4.363e-04
4.694e-01	2.653e-01	1.000e-01	1.000e-01	2.665e-04	2.690e-04	3.580e-04	4.353e-04
4.694e-01	2.857e-01	1.000e-01	1.000e-01	2.907e-04	2.719e-04	3.576e-04	4.343e-04
4.694e-01	3.061e-01	1.000e-01	1.000e-01	3.168e-04	2.751e-04	3.573e-04	4.333e-04
4.694e-01	3.265e-01	1.000e-01	1.000e-01	3.448e-04	2.785e-04	3.569e-04	4.322e-04
4.694e-01	3.469e-01	1.000e-01	1.000e-01	3.747e-04	2.822e-04	3.566e-04	4.312e-04
4.694e-01	3.673e-01	1.000e-01	1.000e-01	4.066e-04	2.862e-04	3.563e-04	4.301e-04
4.694e-01	3.878e-01	1.000e-01	1.000e-01	4.404e-04	2.904e-04	3.560e-04	4.291e-04
4.694e-01	4.082e-01	1.000e-01	1.000e-01	4.762e-04	2.950e-04	3.558e-04	4.280e-04
4.694e-01	4.286e-01	1.000e-01	1.000e-01	5.140e-04	2.998e-04	3.556e-04	4.269e-04
4.694e-01	4.490e-01	1.000e-01	1.000e-01	5.539e-04	3.049e-04	3.555e-04	4.259e-04
4.694e-01	4.694e-01	1.000e-01	1.000e-01	5.958e-04	3.103e-04	3.554e-04	4.248e-04
4.694e-01	4.898e-01	1.000e-01	1.000e-01	6.399e-04	3.160e-04	3.554e-04	4.238e-04
4.694e-01	5.102e-01	1.000e-01	1.000e-01	6.862e-04	3.221e-04	3.555e-04	4.228e-04
4.694e-01	5.306e-01	1.000e-01	1.000e-01	7.346e-04	3.284e-04	3.556e-04	4.218e-04
4.694e-01	5.510e-01	1.000e-01	1.000e-01	7.853e-04	3.352e-04	3.557e-04	4.208e-04
4.694e-01	5.714e-01	1.000e-01	1.000e-01	8.383e-04	3.422e-04	3.560e-04	4.199e-04
4.694e-01	5.918e-01	1.000e-01	1.000e-01	8.937e-04	3.496e-04	3.563e-04	4.190e-04
4.694e-01	6.122e-01	1.000e-01	1.000e-01	9.514e-04	3.574e-04	3.566e-04	4.181e-04
4.694e-01	6.327e-01	1.000e-01	1.000e-01	1.012e-03	3.655e-04	3.571e-04	4.172e-04
4.694e-01	6.531e-01	1.000e-01	1.000e-01	1.074e-03	3.740e-04	3.576e-04	4.163e-04
4.694e-01	6.735e-01	1.000e-01	1.000e-01	1.139e-03	3.829e-04	3.583e-04	4.155e-04
4.694e-01	6.939e-01	1.000e-01	1.000e-01	1.207e-03	3.922e-04	3.590e-04	4.147e-04
4.694e-01	7.143e-01	1.000e-01	1.000e-01	1.278e-03	4.019e-04	3.598e-04	4.140e-04
4.694e-01	7.347e-01	1.000e-01	1.000e-01	1.351e-03	4.120e-04	3.607e-04	4.133e-04
4.694e-01	7.551e-01	1.000e-01	1.000e-01	1.427e-03	4.225e-04	3.617e-04	4.126e-04
4.694e-01	7.755e-01	1.000e-01	1.000e-01	1.506e-03	4.335e-04	3.628e-04	4.120e-04
4.694e-01	7.959e-01	1.000e-01	1.000e-01	1.588e-03	4.449e-04	3.640e-04	4.114e-04
4.694e-01	8.163e-01	1.000e-01	1.000e-01	1.672e-03	4.567e-04	3.653e-04	4.108e-04
4.694e-01	8.367e-01	1.000e-01	1.000e-01	1.760e-03	4.690e-04	3.668e-04	4.103e-04
4.694e-01	8.571e-01	1.000e-01	1.000e-01	1.851e-03	4.818e-04	3.683e-04	4.099e-04
4.694e-01	8.776e-01	1.000e-01	1.000e-01	1.945e-03	4.951e-04	3.700e-04	4.094e-04
4.694e-01	8.980e-01	1.000e-01	1.000e-01	2.043e-03	5.089e-04	3.717e-04	4.091e-04
4.694e-01	9.184e-01	1.000e-01	1.000e-01	2.144e-03	5.232e-04	3.736e-04	4.087e-04
4.694e-01	9.388e-01	1.000e-01	1.000e-01	2.249e-03	5.380e-04	3.756e-04	4.084e-04
4.694e-01	9.592e-01	1.000e-01	1.000e-01	2.357e-03	5.533e-04	3.778e-04	4.082e-04
4.694e-01	9.796e-01	1.000e-01	1.000e-01	2.469e-03	5.693e-04	3.800e-04	4.080e-04
4.694e-01	1.000e+00	1.000e-01	1.000e-01	2.584e-03	5.857e-04	3.824e-04	4.079e-04
4.898e-01	0.000e+00	1.000e-01	1.000e-01	1.209e-04	2.644e-04	3.833e-04	4.714e-04
4.898e-01	2.041e-02	1.000e-01	1.000e-01	1.221e-04	2.647e-04	3.831e-04	4.709e-04
4.898e-01	4.082e-02	1.000e-01	1.000e-01	1.251e-04	2.652e-04	3.828e-04	4.703e-04
4.898e-01	6.122e-02	1.000e-01	1.000e-01	1.297e-04	2.659e-04	3.826e-04	4.696e-04
4.898e-01	8.163e-02	1.000e-01	1.000e-01	1.362e-04	2.668e-04	3.823e-04	4.689e-04
4.898e-01	1.020e-01	1.000e-01	1.000e-01	1.443e-04	2.679e-04	3.819e-04	4.682e-04
4.898e-01	1.224e-01	1.000e-01	1.000e-01	1.542e-04	2.692e-04	3.816e-04	4.674e-04
4.898e-01	1.429e-01	1.000e-01	1.000e-01	1.659e-04	2.707e-04	3.812e-04	4.665e-04
4.898e-01	1.633e-01	1.000e-01	1.000e-01	1.794e-04	2.725e-04	3.808e-04	4.656e-04
4.898e-01	1.837e-01	1.000e-01	1.000e-01	1.946e-04	2.744e-04	3.804e-04	4.647e-04
4.898e-01	2.041e-01	1.000e-01	1.000e-01	2.116e-04	2.766e-04	3.801e-04	4.638e-04
4.898e-01	2.245e-01	1.000e-01	1.000e-01	2.304e-04	2.790e-04	3.797e-04	4.628e-04
4.898e-01	2.449e-01	1.000e-01	1.000e-01	2.510e-04	2.817e-04	3.793e-04	4.618e-04
4.898e-01	2.653e-01	1.000e-01	1.000e-01	2.734e-04	2.846e-04	3.790e-04	4.608e-04
4.898e-01	2.857e-01	1.000e-01	1.000e-01	2.977e-04	2.878e-04	3.786e-04	4.597e-04
4.898e-01	3.061e-01	1.000e-01	1.000e-01	3.239e-04	2.912e-04	3.783e-04	4.587e-04
4.898e-01	3.265e-01	1.000e-01	1.000e-01	3.519e-04	2.949e-04	3.781e-04	4.576e-04
4.898e-01	3.469e-01	1.000e-01	1.000e-01	3.818e-04	2.989e-04	3.778e-04	4.566e-04
4.898e-01	3.673e-01	1.000e-01	1.000e-01	4.137e-04	3.032e-04	3.776e-04	4.555e-04
4.898e-01	3.878e-01	1.000e-01	1.000e-01	4.476e-04	3.077e-04	3.774e-04	4.544e-04
4.898e-01	4.082e-01	1.000e-01	1.000e-01	4.834e-04	3.126e-04	3.773e-04	4.534e-04
4.898e-01	4.286e-01	1.000e-01	1.000e-01	5.212e-04	3.178e-04	3.773e-04	4.523e-04
4.898e-01	4.490e-01	1.000e-01	1.000e-01	5.611e-04	3.232e-04	3.772e-04	4.513e-04
4.898e-01	4.694e-01	1.000e-01	1.000e-01	6.031e-04	3.290e-04	3.773e-04	4.503e-04
4.898e-01	4.898e-01	1.000e-01	1.000e-01	6.472e-04	3.352e-04	3.774e-04	4.493e-04
4.898e-01	5.102e-01	1.000e-01	1.000e-01	6.934e-04	3.416e-04	3.776e-04	4.483e-04
4.898e-01	5.306e-01	1.000e-01	1.000e-01	7.419e-04	3.485e-04	3.778e-04	4.473e-04
4.898e-01	5.510e-01	1.000e-01	1.000e-01	7.925e-04	3.556e-04	3.781e-04	4.463e-04
4.898e-01	5.714e-01	1.000e-01	1.000e-01	8.455e-04	3.632e-04	3.785e-04	4.454e-04
4.898e-01	5.918e-01	1.000e-01	1.000e-01	9.008e-04	3.711e-04	3.790e-04	4.445e-04
4.898e-01	6.122e-01	1.000e-01	1.000e-01	9.584e-04	3.793e-04	3.796e-04	4.437e-04
4.898e-01	6.327e-01	1.000e-01	1.000e-01	1.018e-03	3.880e-04	3.802e-04	4.428e-04
4.898e-01	6.531e-01	1.000e-01	1.000e-01	1.081e-03	3.971e-04	3.810e-04	4.421e-04
4.898e-01	6.735e-01	1.000e-01	1.000e-01	1.146e-03	4.065e-04	3.818e-04	4.413e-04
4.898e-01	6.939e-01	1.000e-01	1.000e-01	1.214e-03	4.164e-04	3.828e-04	4.406e-04
4.898e-01	7.143e-01	1.000e-01	1.000e-01	1.284e-03	4.267e-04	3.838e-04	4.399e-04
4.898e-01	7.347e-01	1.000e-01	1.000e-01	1.357e-03	4.375e-04	3.850e-04	4.393e-04
4.898e-01	7.551e-01	1.000e-01	1.000e-01	1.433e-03	4.487e-04	3.862e-04	4.387e-04
4.898e-01	7.755e-01	1.000e-01	1.000e-01	1.511e-03	4.603e-04	3.876e-04	4.381e-04
4.898e-01	7.959e-01	1.000e-01	1.000e-01	1.593e-03	4.724e-04	3.891e-04	4.376e-04
4.898e-01	8.163e-01	1.000e-01	1.000e-01	1.677e-03	4.850e-04	3.907e-04	4.372e-04
4.898e-01	8.367e-01	1.000e-01	1.000e-01	1.765e-03	4.980e-04	3.924e-04	4.368e-04
4.898e-01	8.571e-01	1.000e-01	1.000e-01	1.855e-03	5.116e-04	3.942e-04	4.364e-04
4.898e-01	8.776e-01	1.000e-01	1.000e-01	1.949e-03	5.257e-04	3.962e-04	4.361e-04
4.898e-01	8.980e-01	1.000e-01	1.000e-01	2.046e-03	5.403e-04	3.983e-04	4.359e-04
4.898e-01	9.184e-01	1.000e-01	1.000e-01	2.147e-03	5.554e-04	4.005e-04	4.357e-04
4.898e-01	9.388e-01	1.000e-01	1.000e-01	2.250e-03	5.711e-04	4.029e-04	4.355e-04
4.898e-01	9.592e-01	1.000e-01	1.000e-01	2.358e-03	5.873e-04	4.054e-04	4.354e-04
4.898e-01	9.796e-01	1.000e-01	1.000e-01	2.469e-03	6.041e-04	4.081e-04	4.354e-04
4.898e-01	1.000e+00	1.000e-01	1.000e-01	2.584e-03	6.215e-04	4.109e-04	4.354e-04
5.102e-01	0.000e+00	1.000e-01	1.000e-01	1.273e-04	2.782e-04	4.037e-04	4.969e-04
5.102e-01	2.041e-02	1.000e-01	1.000e-01	1.285e-04	2.786e-04	4.035e-04	4.964e-04
5.102e-01	4.082e-02	1.000e-01	1.000e-01	1.314e-04	2.792e-04	4.032e-04	4.957e-04
5.102e-01	6.122e-02	1.000e-01	1.000e-01	1.361e-04	2.799e-04	4.030e-04	4.951e-04
5.102e-01	8.163e-02	1.000e-01	1.000e-01	1.426e-04	2.809e-04	4.027e-04	4.944e-04
5.102e-01	1.020e-01	1.000e-01	1.000e-01	1.508e-04	2.821e-04	4.024e-04	4.936e-04
5.102e-01	1.224e-01	1.000e-01	1.000e-01	1.607e-04	2.835e-04	4.021e-04	4.928e-04
5.102e-01	1.429e-01	1.000e-01	1.000e-01	1.724e-04	2.852e-04	4.017e-04	4.919e-04
5.102e-01	1.633e-01	1.000e-01	1.000e-01	1.859e-04	2.870e-04	4.014e-04	4.910e-04
5.102e-01	1.837e-01	1.000e-01	1.000e-01	2.011e-04	2.891e-04	4.011e-04	4.901e-04
5.102e-01	2.041e-01	1.000e-01	1.000e-01	2.181e-04	2.915e-04	4.007e-04	4.891e-04
5.102e-01	2.245e-01	1.000e-01	1.000e-01	2.370e-04	2.941e-04	4.004e-04	4.881e-04
5.102e-01	2.449e-01	1.000e-01	1.000e-01	2.576e-04	2.970e-04	4.001e-04	4.871e-04
5.102e-01	2.653e-01	1.000e-01	1.000e-01	2.801e-04	3.001e-04	3.998e-04	4.861e-04
5.102e-01	2.857e-01	1.000e-01	1.000e-01	3.044e-04	3.035e-04	3.995e-04	4.850e-04
5.102e-01	3.061e-01	1.000e-01	1.000e-01	3.306e-04	3.072e-04	3.993e-04	4.840e-04
5.102e-01	3.265e-01	1.000e-01	1.000e-01	3.586e-04	3.112e-04	3.991e-04	4.829e-04
5.102e-01	3.469e-01	1.000e-01	1.000e-01	3.886e-04	3.155e-04	3.990e-04	4.818e-04
5.102e-01	3.673e-01	1.000e-01	1.000e-01	4.205e-04	3.200e-04	3.989e-04	4.808e-04
5.102e-01	3.878e-01	1.000e-01	1.000e-01	4.543e-04	3.249e-04	3.988e-04	4.797e-04
5.102e-01	4.082e-01	1.000e-01	1.000e-01	4.901e-04	3.301e-04	3.988e-04	4.787e-04
5.102e-01	4.286e-01	1.000e-01	1.000e-01	5.280e-04	3.356e-04	3.988e-04	4.776e-04
5.102e-01	4.490e-01	1.000e-01	1.000e-01	5.679e-04	3.415e-04	3.990e-04	4.766e-04
5.102e-01	4.694e-01	1.000e-01	1.000e-01	6.098e-04	3.477e-04	3.991e-04	4.756e-04
5.102e-01	4.898e-01	1.000e-01	1.000e-01	6.539e-04	3.542e-04	3.994e-04	4.746e-04
5.102e-01	5.102e-01	1.000e-01	1.000e-01	7.000e-04	3.611e-04	3.997e-04	4.737e-04
5.102e-01	5.306e-01	1.000e-01	1.000e-01	7.484e-04	3.684e-04	4.001e-04	4.727e-04
5.102e-01	5.510e-01	1.000e-01	1.000e-01	7.990e-04	3.760e-04	4.006e-04	4.718e-04
5.102e-01	5.714e-01	1.000e-01	1.000e-01	8.519e-04	3.841e-04	4.012e-04	4.709e-04
5.102e-01	5.918e-01	1.000e-01	1.000e-01	9.070e-04	3.925e-04	4.019e-04	4.701e-04
5.102e-01	6.122e-01	1.000e-01	1.000e-01	9.645e-04	4.013e-04	4.026e-04	4.693e-04
5.102e-01	6.327e-01	1.000e-01	1.000e-01	1.024e-03	4.105e-04	4.035e-04	4.685e-04
5.102e-01	6.531e-01	1.000e-01	1.000e-01	1.087e-03	4.201e-04	4.044e-04	4.678e-04
5.102e-01	6.735e-01	1.000e-01	1.000e-01	1.152e-03	4.301e-04	4.055e-04	4.671e-04
5.102e-01	6.939e-01	1.000e-01	1.000e-01	1.219e-03	4.406e-04	4.067e-04	4.665e-04
5.102e-01	7.143e-01	1.000e-01	1.000e-01	1.289e-03	4.516e-04	4.080e-04	4.659e-04
5.102e-01	7.347e-01	1.000e-01	1.000e-01	1.362e-03	4.629e-04	4.094e-04	4.653e-04
5.102e-01	7.551e-01	1.000e-01	1.000e-01	1.437e-03	4.748e-04	4.109e-04	4.649e-04
5.102e-01	7.755e-01	1.000e-01	1.000e-01	1.515e-03	4.871e-04	4.126e-04	4.644e-04
5.102e-01	7.959e-01	1.000e-01	1.000e-01	1.597e-03	4.999e-04	4.144e-04	4.640e-04
5.102e-01	8.163e-01	1.000e-01	1.000e-01	1.681e-03	5.132e-04	4.163e-04	4.637e-04
5.102e-01	8.367e-01	1.000e-01	1.000e-01	1.768e-03	5.270e-04	4.183e-04	4.634e-04
5.102e-01	8.571e-01	1.000e-01	1.000e-01	1.858e-03	5.414e-04	4.205e-04	4.632e-04
5.102e-01	8.776e-01	1.000e-01	1.000e-01	1.951e-03	5.562e-04	4.228e-04	4.630e-04
5.102e-01	8.980e-01	1.000e-01	1.000e-01	2.047e-03	5.717e-04	4.253e-04	4.629e-04
5.102e-01	9.184e-01	1.000e-01	1.000e-01	2.147e-03	5.876e-04	4.279e-04	4.629e-04
5.102e-01	9.388e-01	1.000e-01	1.000e-01	2.251e-03	6.042e-04	4.307e-04	4.629e-04
5.102e-01	9.592e-01	1.000e-01	1.000e-01	2.357e-03	6.213e-04	4.336e-04	4.630e-04
5.102e-01	9.796e-01	1.000e-01	1.000e-01	2.468e-03	6.390e-04	4.366e-04	4.631e-04
5.102e-01	1.000e+00	1.000e-01	1.000e-01	2.582e-03	6.573e-04	4.399e-04	4.633e-04
5.306e-01	0.000e+00	1.000e-01	1.000e-01	1.335e-04	2.920e-04	4.238e-04	5.222e-04
5.306e-01	2.041e-02	1.000e-01	1.000e-01	1.347e-04	2.924e-04	4.236e-04	5.216e-04
5.306e-01	4.082e-02	1.000e-01	1.000e-01	1.377e-04	2.930e-04	4.234e-04	5.210e-04
5.306e-01	6.122e-02	1.000e-01	1.000e-01	1.424e-04	2.938e-04	4.232e-04	5.203e-04
5.306e-01	8.163e-02	1.000e-01	1.000e-01	1.489e-04	2.949e-04	4.229e-04	5.196e-04
5.306e-01	1.020e-01	1.000e-01	1.000e-01	1.571e-04	2.962e-04	4.227e-04	5.188e-04
5.306e-01	1.224e-01	1.000e-01	1.000e-01	1.670e-04	2.977e-04	4.224e-04	5.179e-04
5.306e-01	1.429e-01	1.000e-01	1.000e-01	1.787e-04	2.994e-04	4.221e-04	5.171e-04
5.306e-01	1.633e-01	1.000e-01	1.000e-01	1.922e-04	3.015e-04	4.218e-04	5.162e-04
5.306e-01	1.837e-01	1.000e-01	1.000e-01	2.075e-04	3.037e-04	4.215e-04	5.152e-04
5.306e-01	2.041e-01	1.000e-01	1.000e-01	2.245e-04	3.063e-04	4.212e-04	5.142e-04
5.306e-01	2.245e-01	1.000e-01	1.000e-01	2.434e-04	3.091e-04	4.209e-04	5.132e-04
5.306e-01	2.449e-01	1.000e-01	1.000e-01	2.640e-04	3.121e-04	4.207e-04	5.122e-04
5.306e-01	2.653e-01	1.000e-01	1.000e-01	2.865e-04	3.155e-04	4.205e-04	5.112e-04
5.306e-01	2.857e-01	1.000e-01	1.000e-01	3.108e-04	3.191e-04	4.203e-04	5.101e-04
5.306e-01	3.061e-01	1.000e-01	1.000e-01	3.370e-04	3.231e-04	4.202e-04	5.091e-04
5.306e-01	3.265e-01	1.000e-01	1.000e-01	3.650e-04	3.273e-04	4.201e-04	5.080e-04
5.306e-01	3.469e-01	1.000e-01	1.000e-01	3.950e-04	3.319e-04	4.200e-04	5.070e-04
5.306e-01	3.673e-01	1.000e-01	1.000e-01	4.268e-04	3.368e-04	4.200e-04	5.059e-04
5.306e-01	3.878e-01	1.000e-01	1.000e-01	4.607e-04	3.420e-04	4.201e-04	5.049e-04
5.306e-01	4.082e-01	1.000e-01	1.000e-01	4.964e-04	3.475e-04	4.202e-04	5.038e-04
5.306e-01	4.286e-01	1.000e-01	1.000e-01	5.342e-04	3.534e-04	4.204e-04	5.028e-04
5.306e-01	4.490e-01	1.000e-01	1.000e-01	5.741e-04	3.596e-04	4.206e-04	5.018e-04
5.306e-01	4.694e-01	1.000e-01	1.000e-01	6.159e-04	3.662e-04	4.209e-04	5.008e-04
5.306e-01	4.898e-01	1.000e-01	1.000e-01	6.599e-04	3.732e-04	4.213e-04	4.999e-04
5.306e-01	5.102e-01	1.000e-01	1.000e-01	7.060e-04	3.805e-04	4.218e-04	4.990e-04
5.306e-01	5.306e-01	1.000e-01	1.000e-01	7.543e-04	3.882e-04	4.224e-04	4.981e-04
5.306e-01	5.510e-01	1.000e-01	1.000e-01	8.047e-04	3.963e-04	4.231e-04	4.972e-04
5.306e-01	5.714e-01	1.000e-01	1.000e-01	8.575e-04	4.048e-04	4.239e-04	4.964e-04
5.306e-01	5.918e-01	1.000e-01	1.000e-01	9.125e-04	4.137e-04	4.247e-04	4.956e-04
5.306e-01	6.122e-01	1.000e-01	1.000e-01	9.698e-04	4.231e-04	4.257e-04	4.949e-04
5.306e-01	6.327e-01	1.000e-01	1.000e-01	1.029e-03	4.328e-04	4.268e-04	4.942e-04
5.306e-01	6.531e-01	1.000e-01	1.000e-01	1.092e-03	4.430e-04	4.280e-04	4.935e-04
5.306e-01	6.735e-01	1.000e-01	1.000e-01	1.156e-03	4.536e-04	4.293e-04	4.929e-04
5.306e-01	6.939e-01	1.000e-01	1.000e-01	1.223e-03	4.647e-04	4.308e-04	4.924e-04
5.306e-01	7.143e-01	1.000e-01	1.000e-01	1.293e-03	4.763e-04	4.323e-04	4.919e-04
5.306e-01	7.347e-01	1.000e-01	1.000e-01	1.365e-03	4.883e-04	4.340e-04	4.915e-04
5.306e-01	7.551e-01	1.000e-01	1.000e-01	1.441e-03	5.008e-04	4.358e-04	4.911e-04
5.306e-01	7.755e-01	1.000e-01	1.000e-01	1.518e-03	5.138e-04	4.378e-04	4.907e-04
5.306e-01	7.959e-01	1.000e-01	1.000e-01	1.599e-03	5.273e-04	4.399e-04	4.905e-04
5.306e-01	8.163e-01	1.000e-01	1.000e-01	1.683e-03	5.414e-04	4.421e-04	4.903e-04
5.306e-01	8.367e-01	1.000e-01	1.000e-01	1.769e-03	5.559e-04	4.445e-04	4.901e-04
5.306e-01	8.571e-01	1.000e-01	1.000e-01	1.859e-03	5.710e-04	4.470e-04	4.901e-04
5.306e-01	8.776e-01	1.000e-01	1.000e-01	1.951e-03	5.867e-04	4.497e-04	4.901e-04
5.306e-01	8.980e-01	1.000e-01	1.000e-01	2.047e-03	6.029e-04	4.526e-04	4.901e-04
5.306e-01	9.184e-01	1.000e-01	1.000e-01	2.146e-03	6.197e-04	4.556e-04	4.902e-04
5.306e-01	9.388e-01	1.000e-01	1.000e-01	2.249e-03	6.371e-04	4.588e-04	4.904e-04
5.306e-01	9.592e-01	1.000e-01	1.000e-01	2.355e-03	6.551e-04	4.621e-04	4.907e-04
5.306e-01	9.796e-01	1.000e-01	1.000e-01	2.464e-03	6.738e-04	4.656e-04	4.910e-04
5.306e-01	1.000e+00	1.000e-01	1.000e-01	2.577e-03	6.930e-04	4.693e-04	4.914e-04
5.510e-01	0.000e+00	1.000e-01	1.000e-01	1.396e-04	3.055e-04	4.438e-04	5.472e-04
5.510e-01	2.041e-02	1.000e-01	1.000e-01	1.409e-04	3.059e-04	4.436e-04	5.467e-04
5.510e-01	4.082e-02	1.000e-01	1.000e-01	1.439e-04	3.066e-04	4.434e-04	5.460e-04
5.510e-01	6.122e-02	1.000e-01	1.000e-01	1.486e-04	3.075e-04	4.432e-04	5.453e-04
5.510e-01	8.163e-02	1.000e-01	1.000e-01	1.550e-04	3.086e-04	4.429e-04	5.445e-04
5.510e-01	1.020e-01	1.000e-01	1.000e-01	1.633e-04	3.100e-04	4.427e-04	5.437e-04
5.510e-01	1.224e-01	1.000e-01	1.000e-01	1.732e-04	3.117e-04	4.424e-04	5.429e-04
5.510e-01	1.429e-01	1.000e-01	1.000e-01	1.849e-04	3.135e-04	4.422e-04	5.420e-04
5.510e-01	1.633e-01	1.000e-01	1.000e-01	1.984e-04	3.157e-04	4.419e-04	5.411e-04
5.510e-01	1.837e-01	1.000e-01	1.000e-01	2.137e-04	3.181e-04	4.417e-04	5.401e-04
5.510e-01	2.041e-01	1.000e-01	1.000e-01	2.307e-04	3.208e-04	4.415e-04	5.391e-04
5.510e-01	2.245e-01	1.000e-01	1.000e-01	2.495e-04	3.238e-04	4.413e-04	5.381e-04
5.510e-01	2.449e-01	1.000e-01	1.000e-01	2.702e-04	3.271e-04	4.411e-04	5.371e-04
5.510e-01	2.653e-01	1.000e-01	1.000e-01	2.926e-04	3.307e-04	4.410e-04	5.361e-04
5.510e-01	2.857e-01	1.000e-01	1.000e-01	3.169e-04	3.346e-04	4.409e-04	5.350e-04
5.510e-01	3.061e-01	1.000e-01	1.000e-01	3.431e-04	3.388e-04	4.408e-04	5.340e-04
5.510e-01	3.265e-01	1.000e-01	1.000e-01	3.711e-04	3.433e-04	4.408e-04	5.329e-04
5.510e-01	3.469e-01	1.000e-01	1.000e-01	4.010e-04	3.482e-04	4.409e-04	5.319e-04
5.510e-01	3.673e-01	1.000e-01	1.000e-01	4.328e-04	3.533e-04	4.410e-04	5.309e-04
5.510e-01	3.878e-01	1.000e-01	1.000e-01	4.666e-04	3.589e-04	4.412e-04	5.298e-04
5.510e-01	4.082e-01	1.000e-01	1.000e-01	5.023e-04	3.648e-04	4.414e-04	5.288e-04
5.510e-01	4.286e-01	1.000e-01	1.000e-01	5.400e-04	3.710e-04	4.418e-04	5.279e-04
5.510e-01	4.490e-01	1.000e-01	1.000e-01	5.797e-04	3.776e-04	4.422e-04	5.269e-04
5.510e-01	4.694e-01	1.000e-01	1.000e-01	6.215e-04	3.846e-04	4.427e-04	5.260e-04
5.510e-01	4.898e-01	1.000e-01	1.000e-01	6.653e-04	3.920e-04	4.432e-04	5.250e-04
5.510e-01	5.102e-01	1.000e-01	1.000e-01	7.113e-04	3.997e-04	4.439e-04	5.242e-04
5.510e-01	5.306e-01	1.000e-01	1.000e-01	7.594e-04	4.079e-04	4.447e-04	5.233e-04
5.510e-01	5.510e-01	1.000e-01	1.000e-01	8.097e-04	4.165e-04	4.456e-04	5.225e-04
5.510e-01	5.714e-01	1.000e-01	1.000e-01	8.623e-04	4.255e-04	4.465e-04	5.218e-04
5.510e-01	5.918e-01	1.000e-01	1.000e-01	9.171e-04	4.349e-04	4.476e-04	5.211e-04
5.510e-01	6.122e-01	1.000e-01	1.000e-01	9.742e-04	4.447e-04	4.488e-04	5.204e-04
5.510e-01	6.327e-01	1.000e-01	1.000e-01	1.034e-03	4.550e-04	4.502e-04	5.198e-04
5.510e-01	6.531e-01	1.000e-01	1.000e-01	1.095e-03	4.658e-04	4.516e-04	5.192e-04
5.510e-01	6.735e-01	1.000e-01	1.000e-01	1.160e-03	4.770e-04	4.532e-04	5.187e-04
5.510e-01	6.939e-01	1.000e-01	1.000e-01	1.227e-03	4.887e-04	4.549e-04	5.183e-04
5.510e-01	7.143e-01	1.000e-01	1.000e-01	1.296e-03	5.008e-04	4.567e-04	5.179e-04
5.510e-01	7.347e-01	1.000e-01	1.000e-01	1.368e-03	5.135e-04	4.587e-04	5.176e-04
5.510e-01	7.551e-01	1.000e-01	1.000e-01	1.443e-03	5.267e-04	4.609e-04	5.173e-04
5.510e-01	7.755e-01	1.000e-01	1.000e-01	1.520e-03	5.404e-04	4.631e-04	5.171e-04
5.510e-01	7.959e-01	1.000e-01	1.000e-01	1.600e-03	5.546e-04	4.656e-04	5.170e-04
5.510e-01	8.163e-01	1.000e-01	1.000e-01	1.683e-03	5.693e-04	4.682e-04	5.169e-04
5.510e-01	8.367e-01	1.000e-01	1.000e-01	1.769e-03	5.846e-04	4.709e-04	5.170e-04
5.510e-01	8.571e-01	1.000e-01	1.000e-01	1.858e-03	6.005e-04	4.738e-04	5.170e-04
5.510e-01	8.776e-01	1.000e-01	1.000e-01	1.950e-03	6.169e-04	4.769e-04	5.172e-04
5.510e-01	8.980e-01	1.000e-01	1.000e-01	2.045e-03	6.340e-04	4.802e-04	5.174e-04
5.510e-01	9.184e-01	1.000e-01	1.000e-01	2.144e-03	6.516e-04	4.836e-04	5.177e-04
5.510e-01	9.388e-01	1.000e-01	1.000e-01	2.245e-03	6.699e-04	4.872e-04	5.181e-04
5.510e-01	9.592e-01	1.000e-01	1.000e-01	2.350e-03	6.887e-04	4.910e-04	5.186e-04
5.510e-01	9.796e-01	1.000e-01	1.000e-01	2.459e-03	7.083e-04	4.950e-04	5.192e-04
5.510e-01	1.000e+00	1.000e-01	1.000e-01	2.571e-03	7.284e-04	4.991e-04	5.198e-04
5.714e-01	0.000e+00	1.000e-01	1.000e-01	1.457e-04	3.188e-04	4.634e-04	5.720e-04
5.714e-01	2.041e-02	1.000e-01	1.000e-01	1.470e-04	3.193e-04	4.633e-04	5.714e-04
5.714e-01	4.082e-02	1.000e-01	1.000e-01	1.499e-04	3.200e-04	4.631e-04	5.707e-04
5.714e-01	6.122e-02	1.000e-01	1.000e-01	1.547e-04	3.210e-04	4.629e-04	5.700e-04
5.714e-01	8.163e-02	1.000e-01	1.000e-01	1.611e-04	3.222e-04	4.627e-04	5.692e-04
5.714e-01	1.020e-01	1.000e-01	1.000e-01	1.693e-04	3.237e-04	4.625e-04	5.684e-04
5.714e-01	1.224e-01	1.000e-01	1.000e-01	1.793e-04	3.254e-04	4.623e-04	5.676e-04
5.714e-01	1.429e-01	1.000e-01	1.000e-01	1.910e-04	3.274e-04	4.621e-04	5.667e-04
5.714e-01	1.633e-01	1.000e-01	1.000e-01	2.045e-04	3.297e-04	4.619e-04	5.657e-04
5.714e-01	1.837e-01	1.000e-01	1.000e-01	2.197e-04	3.323e-04	4.617e-04	5.648e-04
5.714e-01	2.041e-01	1.000e-01	1.000e-01	2.367e-04	3.352e-04	4.615e-04	5.638e-04
5.714e-01	2.245e-01	1.000e-01	1.000e-01	2.555e-04	3.384e-04	4.614e-04	5.628e-04
5.714e-01	2.449e-01	1.000e-01	1.000e-01	2.761e-04	3.419e-04	4.613e-04	5.618e-04
5.714e-01	2.653e-01	1.000e-01	1.000e-01	2.985e-04	3.457e-04	4.613e-04	5.607e-04
5.714e-01	2.857e-01	1.000e-01	1.000e-01	3.228e-04	3.498e-04	4.613e-04	5.597e-04
5.714e-01	3.061e-01	1.000e-01	1.000e-01	3.489e-04	3.543e-04	4.613e-04	5.587e-04
5.714e-01	3.265e-01	1.000e-01	1.000e-01	3.768e-04	3.591e-04	4.614e-04	5.576e-04
5.714e-01	3.469e-01	1.000e-01	1.000e-01	4.066e-04	3.642e-04	4.616e-04	5.566e-04
5.714e-01	3.673e-01	1.000e-01	1.000e-01	4.384e-04	3.697e-04	4.619e-04	5.556e-04
5.714e-01	3.878e-01	1.000e-01	1.000e-01	4.720e-04	3.756e-04	4.622e-04	5.546e-04
5.714e-01	4.082e-01	1.000e-01	1.000e-01	5.077e-04	3.818e-04	4.626e-04	5.536e-04
5.714e-01	4.286e-01	1.000e-01	1.000e-01	5.453e-04	3.884e-04	4.630e-04	5.527e-04
5.714e-01	4.490e-01	1.000e-01	1.000e-01	5.849e-04	3.954e-04	4.636e-04	5.518e-04
5.714e-01	4.694e-01	1.000e-01	1.000e-01	6.265e-04	4.028e-04	4.643e-04	5.509e-04
5.714e-01	4.898e-01	1.000e-01	1.000e-01	6.702e-04	4.105e-04	4.650e-04	5.500e-04
5.714e-01	5.102e-01	1.000e-01	1.000e-01	7.160e-04	4.187e-04	4.659e-04	5.492e-04
5.714e-01	5.306e-01	1.000e-01	1.000e-01	7.639e-04	4.273e-04	4.669e-04	5.485e-04
5.714e-01	5.510e-01	1.000e-01	1.000e-01	8.140e-04	4.364e-04	4.679e-04	5.477e-04
5.714e-01	5.714e-01	1.000e-01	1.000e-01	8.663e-04	4.458e-04	4.691e-04	5.470e-04
5.714e-01	5.918e-01	1.000e-01	1.000e-01	9.209e-04	4.558e-04	4.705e-04	5.464e-04
5.714e-01	6.122e-01	1.000e-01	1.000e-01	9.777e-04	4.661e-04	4.719e-04	5.458e-04
5.714e-01	6.327e-01	1.000e-01	1.000e-01	1.037e-03	4.770e-04	4.735e-04	5.453e-04
5.714e-01	6.531e-01	1.000e-01	1.000e-01	1.098e-03	4.883e-04	4.752e-04	5.449e-04
5.714e-01	6.735e-01	1.000e-01	1.000e-01	1.162e-03	5.001e-04	4.771e-04	5.445e-04
5.714e-01	6.939e-01	1.000e-01	1.000e-01	1.229e-03	5.123e-04	4.791e-04	5.441e-04
5.714e-01	7.143e-01	1.000e-01	1.000e-01	1.298e-03	5.251e-04	4.812e-04	5.439e-04
5.714e-01	7.347e-01	1.000e-01	1.000e-01	1.369e-03	5.384e-04	4.835e-04	5.437e-04
5.714e-01	7.551e-01	1.000e-01	1.000e-01	1.444e-03	5.522e-04	4.860e-04	5.436e-04
5.714e-01	7.755e-01	1.000e-01	1.000e-01	1.520e-03	5.666e-04	4.886e-04	5.435e-04
5.714e-01	7.959e-01	1.000e-01	1.000e-01	1.600e-03	5.815e-04	4.914e-04	5.435e-04
5.714e-01	8.163e-01	1.000e-01	1.000e-01	1.683e-03	5.970e-04	4.943e-04	5.436e-04
5.714e-01	8.367e-01	1.000e-01	1.000e-01	1.768e-03	6.130e-04	4.975e-04	5.438e-04
5.714e-01	8.571e-01	1.000e-01	1.000e-01	1.856e-03	6.297e-04	5.008e-04	5.441e-04
5.714e-01	8.776e-01	1.000e-01	1.000e-01	1.947e-03	6.469e-04	5.043e-04	5.444e-04
5.714e-01	8.980e-01	1.000e-01	1.000e-01	2.042e-03	6.647e-04	5.079e-04	5.449e-04
5.714e-01	9.184e-01	1.000e-01	1.000e-01	2.139e-03	6.832e-04	5.118e-04	5.454e-04
5.714e-01	9.388e-01	1.000e-01	1.000e-01	2.240e-03	7.023e-04	5.159e-04	5.460e-04
5.714e-01	9.592e-01	1.000e-01	1.000e-01	2.344e-03	7.220e-04	5.202e-04	5.467e-04
5.714e-01	9.796e-01	1.000e-01	1.000e-01	2.452e-03	7.424e-04	5.246e-04	5.475e-04
5.714e-01	1.000e+00	1.000e-01	1.000e-01	2.563e-03	7.635e-04	5.293e-04	5.483e-04
5.918e-01	0.000e+00	1.000e-01	1.000e-01	1.517e-04	3.320e-04	4.828e-04	5.964e-04
5.918e-01	2.041e-02	1.000e-01	1.000e-01	1.529e-04	3.325e-04	4.827e-04	5.958e-04
5.918e-01	4.082e-02	1.000e-01	1.000e-01	1.559e-04	3.333e-04	4.825e-04	5.951e-04
5.918e-01	6.122e-02	1.000e-01	1.000e-01	1.606e-04	3.343e-04	4.823e-04	5.944e-04
5.918e-01	8.163e-02	1.000e-01	1.000e-01	1.671e-04	3.356e-04	4.822e-04	5.936e-04
5.918e-01	1.020e-01	1.000e-01	1.000e-01	1.753e-04	3.371e-04	4.820e-04	5.928e-04
5.918e-01	1.224e-01	1.000e-01	1.000e-01	1.852e-04	3.390e-04	4.818e-04	5.919e-04
5.918e-01	1.429e-01	1.000e-01	1.000e-01	1.969e-04	3.411e-04	4.817e-04	5.910e-04
5.918e-01	1.633e-01	1.000e-01	1.000e-01	2.103e-04	3.436e-04	4.815e-04	5.901e-04
5.918e-01	1.837e-01	1.000e-01	1.000e-01	2.255e-04	3.463e-04	4.814e-04	5.891e-04
5.918e-01	2.041e-01	1.000e-01	1.000e-01	2.425e-04	3.494e-04	4.814e-04	5.881e-04
5.918e-01	2.245e-01	1.000e-01	1.000e-01	2.612e-04	3.527e-04	4.813e-04	5.872e-04
5.918e-01	2.449e-01	1.000e-01	1.000e-01	2.818e-04	3.564e-04	4.813e-04	5.861e-04
5.918e-01	2.653e-01	1.000e-01	1.000e-01	3.041e-04	3.605e-04	4.814e-04	5.851e-04
5.918e-01	2.857e-01	1.000e-01	1.000e-01	3.283e-04	3.648e-04	4.815e-04	5.841e-04
5.918e-01	3.061e-01	1.000e-01	1.000e-01	3.543e-04	3.696e-04	4.816e-04	5.831e-04
5.918e-01	3.265e-01	1.000e-01	1.000e-01	3.822e-04	3.746e-04	4.818e-04	5.821e-04
5.918e-01	3.469e-01	1.000e-01	1.000e-01	4.119e-04	3.801e-04	4.821e-04	5.811e-04
5.918e-01	3.673e-01	1.000e-01	1.000e-01	4.436e-04	3.859e-04	4.825e-04	5.801e-04
5.918e-01	3.878e-01	1.000e-01	1.000e-01	4.771e-04	3.920e-04	4.830e-04	5.792e-04
5.918e-01	4.082e-01	1.000e-01	1.000e-01	5.126e-04	3.986e-04	4.835e-04	5.782e-04
5.918e-01	4.286e-01	1.000e-01	1.000e-01	5.500e-04	4.056e-04	4.842e-04	5.773e-04
5.918e-01	4.490e-01	1.000e-01	1.000e-01	5.895e-04	4.129e-04	4.849e-04	5.765e-04
5.918e-01	4.694e-01	1.000e-01	1.000e-01	6.309e-04	4.207e-04	4.858e-04	5.756e-04
5.918e-01	4.898e-01	1.000e-01	1.000e-01	6.745e-04	4.289e-04	4.867e-04	5.749e-04
5.918e-01	5.102e-01	1.000e-01	1.000e-01	7.200e-04	4.375e-04	4.878e-04	5.741e-04
5.918e-01	5.306e-01	1.000e-01	1.000e-01	7.678e-04	4.465e-04	4.889e-04	5.734e-04
5.918e-01	5.510e-01	1.000e-01	1.000e-01	8.176e-04	4.560e-04	4.903e-04	5.728e-04
5.918e-01	5.714e-01	1.000e-01	1.000e-01	8.697e-04	4.660e-04	4.917e-04	5.722e-04
5.918e-01	5.918e-01	1.000e-01	1.000e-01	9.239e-04	4.764e-04	4.933e-04	5.716e-04
5.918e-01	6.122e-01	1.000e-01	1.000e-01	9.805e-04	4.873e-04	4.950e-04	5.712e-04
5.918e-01	6.327e-01	1.000e-01	1.000e-01	1.039e-03	4.986e-04	4.968e-04	5.707e-04
5.918e-01	6.531e-01	1.000e-01	1.000e-01	1.100e-03	5.105e-04	4.988e-04	5.704e-04
5.918e-01	6.735e-01	1.000e-01	1.000e-01	1.164e-03	5.228e-04	5.009e-04	5.701e-04
5.918e-01	6.939e-01	1.000e-01	1.000e-01	1.230e-03	5.357e-04	5.032e-04	5.699e-04
5.918e-01	7.143e-01	1.000e-01	1.000e-01	1.299e-03	5.491e-04	5.057e-04	5.698e-04
5.918e-01	7.347e-01	1.000e-01	1.000e-01	1.370e-03	5.630e-04	5.083e-04	5.697e-04
5.918e-01	7.551e-01	1.000e-01	1.000e-01	1.443e-03	5.775e-04	5.111e-04	5.697e-04
5.918e-01	7.755e-01	1.000e-01	1.000e-01	1.520e-03	5.925e-04	5.141e-04	5.699e-04
5.918e-01	7.959e-01	1.000e-01	1.000e-01	1.599e-03	6.081e-04	5.173e-04	5.700e-04
5.918e-01	8.163e-01	1.000e-01	1.000e-01	1.681e-03	6.243e-04	5.206e-04	5.703e-04
5.918e-01	8.367e-01	1.000e-01	1.000e-01	1.765e-03	6.411e-04	5.241e-04	5.707e-04
5.918e-01	8.571e-01	1.000e-01	1.000e-01	1.853e-03	6.584e-04	5.279e-04	5.712e-04
5.918e-01	8.776e-01	1.000e-01	1.000e-01	1.943e-03	6.764e-04	5.318e-04	5.717e-04
5.918e-01	8.980e-01	1.000e-01	1.000e-01	2.037e-03	6.950e-04	5.359e-04	5.723e-04
5.918e-01	9.184e-01	1.000e-01	1.000e-01	2.134e-03	7.143e-04	5.402e-04	5.731e-04
5.918e-01	9.388e-01	1.000e-01	1.000e-01	2.234e-03	7.342e-04	5.448e-04	5.739e-04
5.918e-01	9.592e-01	1.000e-01	1.000e-01	2.337e-03	7.548e-04	5.495e-04	5.748e-04
5.918e-01	9.796e-01	1.000e-01	1.000e-01	2.443e-03	7.761e-04	5.545e-04	5.759e-04
5.918e-01	1.000e+00	1.000e-01	1.000e-01	2.553e-03	7.981e-04	5.597e-04	5.770e-04
6.122e-01	0.000e+00	1.000e-01	1.000e-01	1.576e-04	3.449e-04	5.019e-04	6.205e-04
6.122e-01	2.041e-02	1.000e-01	1.000e-01	1.588e-04	3.455e-04	5.018e-04	6.199e-04
6.122e-01	4.082e-02	1.000e-01	1.000e-01	1.618e-04	3.463e-04	5.016e-04	6.192e-04
6.122e-01	6.122e-02	1.000e-01	1.000e-01	1.665e-04	3.473e-04	5.015e-04	6.184e-04
6.122e-01	8.163e-02	1.000e-01	1.000e-01	1.729e-04	3.487e-04	5.014e-04	6.177e-04
6.122e-01	1.020e-01	1.000e-01	1.000e-01	1.811e-04	3.504e-04	5.012e-04	6.168e-04
6.122e-01	1.224e-01	1.000e-01	1.000e-01	1.910e-04	3.523e-04	5.011e-04	6.160e-04
6.122e-01	1.429e-01	1.000e-01	1.000e-01	2.026e-04	3.546e-04	5.010e-04	6.151e-04
6.122e-01	1.633e-01	1.000e-01	1.000e-01	2.160e-04	3.572e-04	5.009e-04	6.141e-04
6.122e-01	1.837e-01	1.000e-01	1.000e-01	2.312e-04	3.601e-04	5.009e-04	6.132e-04
6.122e-01	2.041e-01	1.000e-01	1.000e-01	2.481e-04	3.633e-04	5.009e-04	6.122e-04
6.122e-01	2.245e-01	1.000e-01	1.000e-01	2.668e-04	3.669e-04	5.009e-04	6.112e-04
6.122e-01	2.449e-01	1.000e-01	1.000e-01	2.872e-04	3.708e-04	5.010e-04	6.102e-04
6.122e-01	2.653e-01	1.000e-01	1.000e-01	3.095e-04	3.750e-04	5.012e-04	6.092e-04
6.122e-01	2.857e-01	1.000e-01	1.000e-01	3.336e-04	3.796e-04	5.014e-04	6.083e-04
6.122e-01	3.061e-01	1.000e-01	1.000e-01	3.595e-04	3.846e-04	5.017e-04	6.073e-04
6.122e-01	3.265e-01	1.000e-01	1.000e-01	3.872e-04	3.899e-04	5.020e-04	6.063e-04
6.122e-01	3.469e-01	1.000e-01	1.000e-01	4.169e-04	3.956e-04	5.025e-04	6.053e-04
6.122e-01	3.673e-01	1.000e-01	1.000e-01	4.483e-04	4.017e-04	5.030e-04	6.044e-04
6.122e-01	3.878e-01	1.000e-01	1.000e-01	4.817e-04	4.082e-04	5.036e-04	6.035e-04
6.122e-01	4.082e-01	1.000e-01	1.000e-01	5.171e-04	4.151e-04	5.043e-04	6.026e-04
6.122e-01	4.286e-01	1.000e-01	1.000e-01	5.544e-04	4.224e-04	5.051e-04	6.018e-04
6.122e-01	4.490e-01	1.000e-01	1.000e-01	5.936e-04	4.302e-04	5.060e-04	6.010e-04
6.122e-01	4.694e-01	1.000e-01	1.000e-01	6.349e-04	4.383e-04	5.071e-04	6.002e-04
6.122e-01	4.898e-01	1.000e-01	1.000e-01	6.782e-04	4.469e-04	5.082e-04	5.995e-04
6.122e-01	5.102e-01	1.000e-01	1.000e-01	7.235e-04	4.559e-04	5.095e-04	5.988e-04
6.122e-01	5.306e-01	1.000e-01	1.000e-01	7.710e-04	4.654e-04	5.109e-04	5.982e-04
6.122e-01	5.510e-01	1.000e-01	1.000e-01	8.205e-04	4.754e-04	5.124e-04	5.976e-04
6.122e-01	5.714e-01	1.000e-01	1.000e-01	8.723e-04	4.858e-04	5.141e-04	5.971e-04
6.122e-01	5.918e-01	1.000e-01	1.000e-01	9.262e-04	4.967e-04	5.159e-04	5.967e-04
6.122e-01	6.122e-01	1.000e-01	1.000e-01	9.824e-04	5.081e-04	5.179e-04	5.963e-04
6.122e-01	6.327e-01	1.000e-01	1.000e-01	1.041e-03	5.200e-04	5.200e-04	5.960e-04
6.122e-01	6.531e-01	1.000e-01	1.000e-01	1.102e-03	5.324e-04	5.223e-04	5.958e-04
6.122e-01	6.735e-01	1.000e-01	1.000e-01	1.165e-03	5.453e-04	5.248e-04	5.957e-04
6.122e-01	6.939e-01	1.000e-01	1.000e-01	1.230e-03	5.587e-04	5.274e-04	5.956e-04
6.122e-01	7.143e-01	1.000e-01	1.000e-01	1.298e-03	5.727e-04	5.302e-04	5.956e-04
6.122e-01	7.347e-01	1.000e-01	1.000e-01	1.369e-03	5.873e-04	5.331e-04	5.957e-04
6.122e-01	7.551e-01	1.000e-01	1.000e-01	1.442e-03	6.024e-04	5.363e-04	5.959e-04
6.122e-01	7.755e-01	1.000e-01	1.000e-01	1.518e-03	6.180e-04	5.396e-04	5.962e-04
6.122e-01	7.959e-01	1.000e-01	1.000e-01	1.596e-03	6.343e-04	5.432e-04	5.965e-04
6.122e-01	8.163e-01	1.000e-01	1.000e-01	1.677e-03	6.512e-04	5.469e-04	5.970e-04
6.122e-01	8.367e-01	1.000e-01	1.000e-01	1.761e-03	6.686e-04	5.509e-04	5.976e-04
6.122e-01	8.571e-01	1.000e-01	1.000e-01	1.848e-03	6.868e-04	5.550e-04	5.982e-04
6.122e-01	8.776e-01	1.000e-01	1.000e-01	1.938e-03	7.055e-04	5.594e-04	5.990e-04
6.122e-01	8.980e-01	1.000e-01	1.000e-01	2.031e-03	7.249e-04	5.640e-04	5.999e-04
6.122e-01	9.184e-01	1.000e-01	1.000e-01	2.127e-03	7.449e-04	5.688e-04	6.008e-04
6.122e-01	9.388e-01	1.000e-01	1.000e-01	2.226e-03	7.657e-04	5.738e-04	6.019e-04
6.122e-01	9.592e-01	1.000e-01	1.000e-01	2.328e-03	7.871e-04	5.791e-04	6.031e-04
6.122e-01	9.796e-01	1.000e-01	1.000e-01	2.433e-03	8.092e-04	5.846e-04	6.044e-04
6.122e-01	1.000e+00	1.000e-01	1.000e-01	2.542e-03	8.321e-04	5.903e-04	6.058e-04
6.327e-01	0.000e+00	1.000e-01	1.000e-01	1.633e-04	3.576e-04	5.207e-04	6.442e-04
6.327e-01	2.041e-02	1.000e-01	1.000e-01	1.646e-04	3.582e-04	5.206e-04	6.436e-04
6.327e-01	4.082e-02	1.000e-01	1.000e-01	1.675e-04	3.590e-04	5.205e-04	6.429e-04
6.327e-01	6.122e-02	1.000e-01	1.000e-01	1.722e-04	3.602e-04	5.204e-04	6.422e-04
6.327e-01	8.163e-02	1.000e-01	1.000e-01	1.786e-04	3.616e-04	5.203e-04	6.414e-04
6.327e-01	1.020e-01	1.000e-01	1.000e-01	1.867e-04	3.634e-04	5.202e-04	6.405e-04
6.327e-01	1.224e-01	1.000e-01	1.000e-01	1.966e-04	3.654e-04	5.201e-04	6.397e-04
6.327e-01	1.429e-01	1.000e-01	1.000e-01	2.082e-04	3.678e-04	5.201e-04	6.388e-04
6.327e-01	1.633e-01	1.000e-01	1.000e-01	2.215e-04	3.705e-04	5.201e-04	6.379e-04
6.327e-01	1.837e-01	1.000e-01	1.000e-01	2.366e-04	3.736e-04	5.201e-04	6.369e-04
6.327e-01	2.041e-01	1.000e-01	1.000e-01	2.534e-04	3.770e-04	5.202e-04	6.360e-04
6.327e-01	2.245e-01	1.000e-01	1.000e-01	2.721e-04	3.807e-04	5.203e-04	6.350e-04
6.327e-01	2.449e-01	1.000e-01	1.000e-01	2.924e-04	3.848e-04	5.205e-04	6.340e-04
6.327e-01	2.653e-01	1.000e-01	1.000e-01	3.146e-04	3.893e-04	5.208e-04	6.331e-04
6.327e-01	2.857e-01	1.000e-01	1.000e-01	3.386e-04	3.941e-04	5.211e-04	6.321e-04
6.327e-01	3.061e-01	1.000e-01	1.000e-01	3.643e-04	3.993e-04	5.215e-04	6.311e-04
6.327e-01	3.265e-01	1.000e-01	1.000e-01	3.920e-04	4.049e-04	5.220e-04	6.302e-04
6.327e-01	3.469e-01	1.000e-01	1.000e-01	4.214e-04	4.109e-04	5.225e-04	6.293e-04
6.327e-01	3.673e-01	1.000e-01	1.000e-01	4.528e-04	4.173e-04	5.232e-04	6.284e-04
6.327e-01	3.878e-01	1.000e-01	1.000e-01	4.860e-04	4.242e-04	5.240e-04	6.276e-04
6.327e-01	4.082e-01	1.000e-01	1.000e-01	5.211e-04	4.314e-04	5.249e-04	6.267e-04
6.327e-01	4.286e-01	1.000e-01	1.000e-01	5.582e-04	4.390e-04	5.259e-04	6.259e-04
6.327e-01	4.490e-01	1.000e-01	1.000e-01	5.972e-04	4.471e-04	5.270e-04	6.252e-04
6.327e-01	4.694e-01	1.000e-01	1.000e-01	6.383e-04	4.557e-04	5.282e-04	6.245e-04
6.327e-01	4.898e-01	1.000e-01	1.000e-01	6.813e-04	4.646e-04	5.296e-04	6.239e-04
6.327e-01	5.102e-01	1.000e-01	1.000e-01	7.264e-04	4.741e-04	5.311e-04	6.233e-04
6.327e-01	5.306e-01	1.000e-01	1.000e-01	7.735e-04	4.840e-04	5.327e-04	6.228e-04
6.327e-01	5.510e-01	1.000e-01	1.000e-01	8.228e-04	4.944e-04	5.345e-04	6.223e-04
6.327e-01	5.714e-01	1.000e-01	1.000e-01	8.742e-04	5.053e-04	5.364e-04	6.219e-04
6.327e-01	5.918e-01	1.000e-01	1.000e-01	9.278e-04	5.166e-04	5.385e-04	6.216e-04
6.327e-01	6.122e-01	1.000e-01	1.000e-01	9.836e-04	5.285e-04	5.407e-04	6.213e-04
6.327e-01	6.327e-01	1.000e-01	1.000e-01	1.042e-03	5.409e-04	5.431e-04	6.212e-04
6.327e-01	6.531e-01	1.000e-01	1.000e-01	1.102e-03	5.538e-04	5.457e-04	6.211e-04
6.327e-01	6.735e-01	1.000e-01	1.000e-01	1.165e-03	5.673e-04	5.485e-04	6.211e-04
6.327e-01	6.939e-01	1.000e-01	1.000e-01	1.230e-03	5.813e-04	5.514e-04	6.211e-04
6.327e-01	7.143e-01	1.000e-01	1.000e-01	1.297e-03	5.959e-04	5.546e-04	6.213e-04
6.327e-01	7.347e-01	1.000e-01	1.000e-01	1.367e-03	6.110e-04	5.579e-04	6.216e-04
6.327e-01	7.551e-01	1.000e-01	1.000e-01	1.440e-03	6.268e-04	5.614e-04	6.219e-04
6.327e-01	7.755e-01	1.000e-01	1.000e-01	1.515e-03	6.431e-04	5.651e-04	6.224e-04
6.327e-01	7.959e-01	1.000e-01	1.000e-01	1.593e-03	6.600e-04	5.691e-04	6.230e-04
6.327e-01	8.163e-01	1.000e-01	1.000e-01	1.673e-03	6.775e-04	5.732e-04	6.236e-04
6.327e-01	8.367e-01	1.000e-01	1.000e-01	1.756e-03	6.957e-04	5.776e-04	6.244e-04
6.327e-01	8.571e-01	1.000e-01	1.000e-01	1.842e-03	7.145e-04	5.822e-04	6.253e-04
6.327e-01	8.776e-01	1.000e-01	1.000e-01	1.931e-03	7.340e-04	5.870e-04	6.263e-04
6.327e-01	8.980e-01	1.000e-01	1.000e-01	2.023e-03	7.542e-04	5.921e-04	6.274e-04
6.327e-01	9.184e-01	1.000e-01	1.000e-01	2.118e-03	7.750e-04	5.974e-04	6.286e-04
6.327e-01	9.388e-01	1.000e-01	1.000e-01	2.216e-03	7.965e-04	6.029e-04	6.300e-04
6.327e-01	9.592e-01	1.000e-01	1.000e-01	2.317e-03	8.187e-04	6.087e-04	6.314e-04
6.327e-01	9.796e-01	1.000e-01	1.000e-01	2.422e-03	8.417e-04	6.147e-04	6.330e-04
6.327e-01	1.000e+00	1.000e-01	1.000e-01	2.529e-03	8.654e-04	6.210e-04	6.347e-04
6.531e-01	0.000e+00	1.000e-01	1.000e-01	1.690e-04	3.701e-04	5.391e-04	6.676e-04
6.531e-01	2.041e-02	1.000e-01	1.000e-01	1.702e-04	3.707e-04	5.391e-04	6.669e-04
6.531e-01	4.082e-02	1.000e-01	1.000e-01	1.732e-04	3.716e-04	5.390e-04	6.662e-04
6.531e-01	6.122e-02	1.000e-01	1.000e-01	1.778e-04	3.728e-04	5.389e-04	6.655e-04
6.531e-01	8.163e-02	1.000e-01	1.000e-01	1.842e-04	3.743e-04	5.388e-04	6.647e-04
6.531e-01	1.020e-01	1.000e-01	1.000e-01	1.923e-04	3.761e-04	5.388e-04	6.639e-04
6.531e-01	1.224e-01	1.000e-01	1.000e-01	2.021e-04	3.783e-04	5.388e-04	6.630e-04
6.531e-01	1.429e-01	1.000e-01	1.000e-01	2.136e-04	3.808e-04	5.388e-04	6.622e-04
6.531e-01	1.633e-01	1.000e-01	1.000e-01	2.269e-04	3.837e-04	5.389e-04	6.612e-04
6.531e-01	1.837e-01	1.000e-01	1.000e-01	2.419e-04	3.869e-04	5.390e-04	6.603e-04
6.531e-01	2.041e-01	1.000e-01	1.000e-01	2.586e-04	3.904e-04	5.392e-04	6.594e-04
6.531e-01	2.245e-01	1.000e-01	1.000e-01	2.771e-04	3.943e-04	5.394e-04	6.584e-04
6.531e-01	2.449e-01	1.000e-01	1.000e-01	2.974e-04	3.986e-04	5.397e-04	6.575e-04
6.531e-01	2.653e-01	1.000e-01	1.000e-01	3.194e-04	4.033e-04	5.400e-04	6.566e-04
6.531e-01	2.857e-01	1.000e-01	1.000e-01	3.433e-04	4.084e-04	5.405e-04	6.556e-04
6.531e-01	3.061e-01	1.000e-01	1.000e-01	3.689e-04	4.138e-04	5.410e-04	6.547e-04
6.531e-01	3.265e-01	1.000e-01	1.000e-01	3.964e-04	4.197e-04	5.416e-04	6.538e-04
6.531e-01	3.469e-01	1.000e-01	1.000e-01	4.257e-04	4.260e-04	5.424e-04	6.530e-04
6.531e-01	3.673e-01	1.000e-01	1.000e-01	4.568e-04	4.326e-04	5.432e-04	6.521e-04
6.531e-01	3.878e-01	1.000e-01	1.000e-01	4.898e-04	4.398e-04	5.441e-04	6.513e-04
6.531e-01	4.082e-01	1.000e-01	1.000e-01	5.248e-04	4.473e-04	5.452e-04	6.506e-04
6.531e-01	4.286e-01	1.000e-01	1.000e-01	5.616e-04	4.553e-04	5.464e-04	6.499e-04
6.531e-01	4.490e-01	1.000e-01	1.000e-01	6.004e-04	4.637e-04	5.477e-04	6.492e-04
6.531e-01	4.694e-01	1.000e-01	1.000e-01	6.411e-04	4.726e-04	5.491e-04	6.486e-04
6.531e-01	4.898e-01	1.000e-01	1.000e-01	6.839e-04	4.820e-04	5.507e-04	6.480e-04
6.531e-01	5.102e-01	1.000e-01	1.000e-01	7.287e-04	4.919e-04	5.524e-04	6.475e-04
6.531e-01	5.306e-01	1.000e-01	1.000e-01	7.755e-04	5.022e-04	5.543e-04	6.471e-04
6.531e-01	5.510e-01	1.000e-01	1.000e-01	8.244e-04	5.130e-04	5.563e-04	6.468e-04
6.531e-01	5.714e-01	1.000e-01	1.000e-01	8.755e-04	5.243e-04	5.585e-04	6.465e-04
6.531e-01	5.918e-01	1.000e-01	1.000e-01	9.287e-04	5.362e-04	5.609e-04	6.463e-04
6.531e-01	6.122e-01	1.000e-01	1.000e-01	9.841e-04	5.486e-04	5.634e-04	6.462e-04
6.531e-01	6.327e-01	1.000e-01	1.000e-01	1.042e-03	5.615e-04	5.661e-04	6.461e-04
6.531e-01	6.531e-01	1.000e-01	1.000e-01	1.102e-03	5.749e-04	5.690e-04	6.462e-04
6.531e-01	6.735e-01	1.000e-01	1.000e-01	1.164e-03	5.889e-04	5.721e-04	6.463e-04
6.531e-01	6.939e-01	1.000e-01	1.000e-01	1.228e-03	6.035e-04	5.754e-04	6.466e-04
6.531e-01	7.143e-01	1.000e-01	1.000e-01	1.295e-03	6.186e-04	5.789e-04	6.469e-04
6.531e-01	7.347e-01	1.000e-01	1.000e-01	1.365e-03	6.343e-04	5.826e-04	6.473e-04
6.531e-01	7.551e-01	1.000e-01	1.000e-01	1.437e-03	6.507e-04	5.865e-04	6.479e-04
6.531e-01	7.755e-01	1.000e-01	1.000e-01	1.511e-03	6.676e-04	5.906e-04	6.485e-04
6.531e-01	7.959e-01	1.000e-01	1.000e-01	1.588e-03	6.852e-04	5.949e-04	6.493e-04
6.531e-01	8.163e-01	1.000e-01	1.000e-01	1.668e-03	7.034e-04	5.995e-04	6.502e-04
6.531e-01	8.367e-01	1.000e-01	1.000e-01	1.750e-03	7.222e-04	6.043e-04	6.512e-04
6.531e-01	8.571e-01	1.000e-01	1.000e-01	1.835e-03	7.417e-04	6.093e-04	6.523e-04
6.531e-01	8.776e-01	1.000e-01	1.000e-01	1.923e-03	7.619e-04	6.146e-04	6.535e-04
6.531e-01	8.980e-01	1.000e-01	1.000e-01	2.014e-03	7.828e-04	6.202e-04	6.549e-04
6.531e-01	9.184e-01	1.000e-01	1.000e-01	2.108e-03	8.044e-04	6.260e-04	6.564e-04
6.531e-01	9.388e-01	1.000e-01	1.000e-01	2.205e-03	8.267e-04	6.320e-04	6.580e-04
6.531e-01	9.592e-01	1.000e-01	1.000e-01	2.305e-03	8.497e-04	6.384e-04	6.598e-04
6.531e-01	9.796e-01	1.000e-01	1.000e-01	2.409e-03	8.734e-04	6.450e-04	6.617e-04
6.531e-01	1.000e+00	1.000e-01	1.000e-01	2.515e-03	8.980e-04	6.518e-04	6.637e-04
6.735e-01	0.000e+00	1.000e-01	1.000e-01	1.746e-04	3.824e-04	5.573e-04	6.905e-04
6.735e-01	2.041e-02	1.000e-01	1.000e-01	1.758e-04	3.830e-04	5.572e-04	6.899e-04
6.735e-01	4.082e-02	1.000e-01	1.000e-01	1.787e-04	3.839e-04	5.572e-04	6.892e-04
6.735e-01	6.122e-02	1.000e-01	1.000e-01	1.833e-04	3.851e-04	5.571e-04	6.885e-04
6.735e-01	8.163e-02	1.000e-01	1.000e-01	1.896e-04	3.867e-04	5.571e-04	6.877e-04
6.735e-01	1.020e-01	1.000e-01	1.000e-01	1.977e-04	3.886e-04	5.571e-04	6.869e-04
6.735e-01	1.224e-01	1.000e-01	1.000e-01	2.074e-04	3.909e-04	5.572e-04	6.860e-04
6.735e-01	1.429e-01	1.000e-01	1.000e-01	2.189e-04	3.935e-04	5.573e-04	6.852e-04
6.735e-01	1.633e-01	1.000e-01	1.000e-01	2.320e-04	3.965e-04	5.574e-04	6.843e-04
6.735e-01	1.837e-01	1.000e-01	1.000e-01	2.469e-04	3.999e-04	5.576e-04	6.834e-04
6.735e-01	2.041e-01	1.000e-01	1.000e-01	2.636e-04	4.036e-04	5.578e-04	6.825e-04
6.735e-01	2.245e-01	1.000e-01	1.000e-01	2.820e-04	4.077e-04	5.582e-04	6.816e-04
6.735e-01	2.449e-01	1.000e-01	1.000e-01	3.021e-04	4.122e-04	5.586e-04	6.806e-04
6.735e-01	2.653e-01	1.000e-01	1.000e-01	3.240e-04	4.170e-04	5.590e-04	6.797e-04
6.735e-01	2.857e-01	1.000e-01	1.000e-01	3.477e-04	4.223e-04	5.596e-04	6.789e-04
6.735e-01	3.061e-01	1.000e-01	1.000e-01	3.732e-04	4.280e-04	5.603e-04	6.780e-04
6.735e-01	3.265e-01	1.000e-01	1.000e-01	4.004e-04	4.341e-04	5.611e-04	6.772e-04
6.735e-01	3.469e-01	1.000e-01	1.000e-01	4.295e-04	4.407e-04	5.619e-04	6.763e-04
6.735e-01	3.673e-01	1.000e-01	1.000e-01	4.605e-04	4.476e-04	5.629e-04	6.756e-04
6.735e-01	3.878e-01	1.000e-01	1.000e-01	4.933e-04	4.551e-04	5.640e-04	6.748e-04
6.735e-01	4.082e-01	1.000e-01	1.000e-01	5.280e-04	4.629e-04	5.653e-04	6.742e-04
6.735e-01	4.286e-01	1.000e-01	1.000e-01	5.646e-04	4.712e-04	5.666e-04	6.735e-04
6.735e-01	4.490e-01	1.000e-01	1.000e-01	6.031e-04	4.800e-04	5.682e-04	6.729e-04
6.735e-01	4.694e-01	1.000e-01	1.000e-01	6.436e-04	4.893e-04	5.698e-04	6.724e-04
6.735e-01	4.898e-01	1.000e-01	1.000e-01	6.860e-04	4.990e-04	5.716e-04	6.720e-04
6.735e-01	5.102e-01	1.000e-01	1.000e-01	7.305e-04	5.093e-04	5.736e-04	6.716e-04
6.735e-01	5.306e-01	1.000e-01	1.000e-01	7.769e-04	5.200e-04	5.757e-04	6.713e-04
6.735e-01	5.510e-01	1.000e-01	1.000e-01	8.255e-04	5.312e-04	5.780e-04	6.710e-04
6.735e-01	5.714e-01	1.000e-01	1.000e-01	8.761e-04	5.430e-04	5.804e-04	6.709e-04
6.735e-01	5.918e-01	1.000e-01	1.000e-01	9.289e-04	5.553e-04	5.831e-04	6.708e-04
6.735e-01	6.122e-01	1.000e-01	1.000e-01	9.839e-04	5.682e-04	5.859e-04	6.708e-04
6.735e-01	6.327e-01	1.000e-01	1.000e-01	1.041e-03	5.815e-04	5.889e-04	6.709e-04
6.735e-01	6.531e-01	1.000e-01	1.000e-01	1.100e-03	5.955e-04	5.921e-04	6.711e-04
6.735e-01	6.735e-01	1.000e-01	1.000e-01	1.162e-03	6.100e-04	5.956e-04	6.714e-04
6.735e-01	6.939e-01	1.000e-01	1.000e-01	1.226e-03	6.251e-04	5.992e-04	6.718e-04
6.735e-01	7.143e-01	1.000e-01	1.000e-01	1.292e-03	6.408e-04	6.030e-04	6.723e-04
6.735e-01	7.347e-01	1.000e-01	1.000e-01	1.361e-03	6.571e-04	6.071e-04	6.730e-04
6.735e-01	7.551e-01	1.000e-01	1.000e-01	1.432e-03	6.740e-04	6.114e-04	6.737e-04
6.735e-01	7.755e-01	1.000e-01	1.000e-01	1.506e-03	6.916e-04	6.159e-04	6.746e-04
6.735e-01	7.959e-01	1.000e-01	1.000e-01	1.583e-03	7.098e-04	6.207e-04	6.756e-04
6.735e-01	8.163e-01	1.000e-01	1.000e-01	1.661e-03	7.286e-04	6.257e-04	6.767e-04
6.735e-01	8.367e-01	1.000e-01	1.000e-01	1.743e-03	7.481e-04	6.309e-04	6.779e-04
6.735e-01	8.571e-01	1.000e-01	1.000e-01	1.827e-03	7.683e-04	6.364e-04	6.793e-04
6.735e-01	8.776e-01	1.000e-01	1.000e-01	1.915e-03	7.892e-04	6.422e-04	6.808e-04
6.735e-01	8.980e-01	1.000e-01	1.000e-01	2.005e-03	8.107e-04	6.482e-04	6.824e-04
6.735e-01	9.184e-01	1.000e-01	1.000e-01	2.097e-03	8.330e-04	6.545e-04	6.842e-04
6.735e-01	9.388e-01	1.000e-01	1.000e-01	2.193e-03	8.561e-04	6.611e-04	6.861e-04
6.735e-01	9.592e-01	1.000e-01	1.000e-01	2.292e-03	8.799e-04	6.680e-04	6.881e-04
6.735e-01	9.796e-01	1.000e-01	1.000e-01	2.394e-03	9.044e-04	6.752e-04	6.903e-04
6.735e-01	1.000e+00	1.000e-01	1.000e-01	2.500e-03	9.297e-04	6.826e-04	6.927e-04
6.939e-01	0.000e+00	1.000e-01	1.000e-01	1.800e-04	3.944e-04	5.751e-04	7.131e-04
6.939e-01	2.041e-02	1.000e-01	1.000e-01	1.812e-04	3.950e-04	5.750e-04	7.125e-04
6.939e-01	4.082e-02	1.000e-01	1.000e-01	1.841e-04	3.960e-04	5.750e-04	7.118e-04
6.939e-01	6.122e-02	1.000e-01	1.000e-01	1.887e-04	3.973e-04	5.750e-04	7.111e-04
6.939e-01	8.163e-02	1.000e-01	1.000e-01	1.949e-04	3.989e-04	5.750e-04	7.103e-04
6.939e-01	1.020e-01	1.000e-01	1.000e-01	2.029e-04	4.009e-04	5.751e-04	7.095e-04
6.939e-01	1.224e-01	1.000e-01	1.000e-01	2.126e-04	4.033e-04	5.752e-04	7.087e-04
6.939e-01	1.429e-01	1.000e-01	1.000e-01	2.239e-04	4.060e-04	5.754e-04	7.078e-04
6.939e-01	1.633e-01	1.000e-01	1.000e-01	2.370e-04	4.091e-04	5.756e-04	7.070e-04
6.939e-01	1.837e-01	1.000e-01	1.000e-01	2.518e-04	4.126e-04	5.759e-04	7.061e-04
6.939e-01	2.041e-01	1.000e-01	1.000e-01	2.683e-04	4.165e-04	5.762e-04	7.052e-04
6.939e-01	2.245e-01	1.000e-01	1.000e-01	2.866e-04	4.207e-04	5.766e-04	7.043e-04
6.939e-01	2.449e-01	1.000e-01	1.000e-01	3.066e-04	4.254e-04	5.772e-04	7.035e-04
6.939e-01	2.653e-01	1.000e-01	1.000e-01	3.283e-04	4.305e-04	5.778e-04	7.026e-04
6.939e-01	2.857e-01	1.000e-01	1.000e-01	3.518e-04	4.360e-04	5.785e-04	7.018e-04
6.939e-01	3.061e-01	1.000e-01	1.000e-01	3.771e-04	4.419e-04	5.793e-04	7.009e-04
6.939e-01	3.265e-01	1.000e-01	1.000e-01	4.042e-04	4.483e-04	5.802e-04	7.002e-04
6.939e-01	3.469e-01	1.000e-01	1.000e-01	4.331e-04	4.551e-04	5.812e-04	6.994e-04
6.939e-01	3.673e-01	1.000e-01	1.000e-01	4.638e-04	4.623e-04	5.824e-04	6.987e-04
6.939e-01	3.878e-01	1.000e-01	1.000e-01	4.964e-04	4.700e-04	5.837e-04	6.981e-04
6.939e-01	4.082e-01	1.000e-01	1.000e-01	5.308e-04	4.782e-04	5.851e-04	6.974e-04
6.939e-01	4.286e-01	1.000e-01	1.000e-01	5.671e-04	4.868e-04	5.867e-04	6.969e-04
6.939e-01	4.490e-01	1.000e-01	1.000e-01	6.053e-04	4.959e-04	5.884e-04	6.964e-04
6.939e-01	4.694e-01	1.000e-01	1.000e-01	6.455e-04	5.055e-04	5.903e-04	6.960e-04
6.939e-01	4.898e-01	1.000e-01	1.000e-01	6.876e-04	5.157e-04	5.923e-04	6.956e-04
6.939e-01	5.102e-01	1.000e-01	1.000e-01	7.317e-04	5.263e-04	5.945e-04	6.954e-04
6.939e-01	5.306e-01	1.000e-01	1.000e-01	7.778e-04	5.374e-04	5.969e-04	6.952e-04
6.939e-01	5.510e-01	1.000e-01	1.000e-01	8.260e-04	5.491e-04	5.994e-04	6.950e-04
6.939e-01	5.714e-01	1.000e-01	1.000e-01	8.762e-04	5.613e-04	6.022e-04	6.950e-04
6.939e-01	5.918e-01	1.000e-01	1.000e-01	9.285e-04	5.740e-04	6.051e-04	6.951e-04
6.939e-01	6.122e-01	1.000e-01	1.000e-01	9.830e-04	5.873e-04	6.082e-04	6.952e-04
6.939e-01	6.327e-01	1.000e-01	1.000e-01	1.040e-03	6.012e-04	6.116e-04	6.955e-04
6.939e-01	6.531e-01	1.000e-01	1.000e-01	1.099e-03	6.156e-04	6.151e-04	6.959e-04
6.939e-01	6.735e-01	1.000e-01	1.000e-01	1.160e-03	6.306e-04	6.189e-04	6.963e-04
6.939e-01	6.939e-01	1.000e-01	1.000e-01	1.223e-03	6.462e-04	6.228e-04	6.969e-04
6.939e-01	7.143e-01	1.000e-01	1.000e-01	1.289e-03	6.625e-04	6.270e-04	6.976e-04
6.939e-01	7.347e-01	1.000e-01	1.000e-01	1.357e-03	6.793e-04	6.315e-04	6.985e-04
6.939e-01	7.551e-01	1.000e-01	1.000e-01	1.427e-03	6.968e-04	6.362e-04	6.994e-04
6.939e-01	7.755e-01	1.000e-01	1.000e-01	1.500e-03	7.149e-04	6.411e-04	7.005e-04
6.939e-01	7.959e-01	1.000e-01	1.000e-01	1.576e-03	7.337e-04	6.463e-04	7.017e-04
6.939e-01	8.163e-01	1.000e-01	1.000e-01	1.654e-03	7.532e-04	6.517e-04	7.030e-04
6.939e-01	8.367e-01	1.000e-01	1.000e-01	1.735e-03	7.733e-04	6.574e-04	7.045e-04
6.939e-01	8.571e-01	1.000e-01	1.000e-01	1.818e-03	7.941e-04	6.634e-04	7.061e-04
6.939e-01	8.776e-01	1.000e-01	1.000e-01	1.905e-03	8.157e-04	6.697e-04	7.079e-04
6.939e-01	8.980e-01	1.000e-01	1.000e-01	1.994e-03	8.379e-04	6.762e-04	7.098e-04
6.939e-01	9.184e-01	1.000e-01	1.000e-01	2.085e-03	8.609e-04	6.830e-04	7.119e-04
6.939e-01	9.388e-01	1.000e-01	1.000e-01	2.180e-03	8.847e-04	6.902e-04	7.141e-04
6.939e-01	9.592e-01	1.000e-01	1.000e-01	2.278e-03	9.092e-04	6.976e-04	7.165e-04
6.939e-01	9.796e-01	1.000e-01	1.000e-01	2.379e-03	9.345e-04	7.053e-04	7.190e-04
6.939e-01	1.000e+00	1.000e-01	1.000e-01	2.483e-03	9.606e-04	7.134e-04	7.217e-04
7.143e-01	0.000e+00	1.000e-01	1.000e-01	1.854e-04	4.062e-04	5.926e-04	7.354e-04
7.143e-01	2.041e-02	1.000e-01	1.000e-01	1.865e-04	4.068e-04	5.925e-04	7.347e-04
7.143e-01	4.082e-02	1.000e-01	1.000e-01	1.894e-04	4.078e-04	5.926e-04	7.340e-04
7.143e-01	6.122e-02	1.000e-01	1.000e-01	1.939e-04	4.091e-04	5.926e-04	7.333e-04
7.143e-01	8.163e-02	1.000e-01	1.000e-01	2.001e-04	4.108e-04	5.927e-04	7.326e-04
7.143e-01	1.020e-01	1.000e-01	1.000e-01	2.080e-04	4.129e-04	5.928e-04	7.318e-04
7.143e-01	1.224e-01	1.000e-01	1.000e-01	2.176e-04	4.154e-04	5.929e-04	7.310e-04
7.143e-01	1.429e-01	1.000e-01	1.000e-01	2.289e-04	4.182e-04	5.932e-04	7.301e-04
7.143e-01	1.633e-01	1.000e-01	1.000e-01	2.418e-04	4.214e-04	5.935e-04	7.293e-04
7.143e-01	1.837e-01	1.000e-01	1.000e-01	2.565e-04	4.250e-04	5.938e-04	7.284e-04
7.143e-01	2.041e-01	1.000e-01	1.000e-01	2.729e-04	4.291e-04	5.943e-04	7.276e-04
7.143e-01	2.245e-01	1.000e-01	1.000e-01	2.910e-04	4.335e-04	5.948e-04	7.267e-04
7.143e-01	2.449e-01	1.000e-01	1.000e-01	3.108e-04	4.383e-04	5.954e-04	7.259e-04
7.143e-01	2.653e-01	1.000e-01	1.000e-01	3.324e-04	4.436e-04	5.962e-04	7.251e-04
7.143e-01	2.857e-01	1.000e-01	1.000e-01	3.557e-04	4.493e-04	5.970e-04	7.243e-04
7.143e-01	3.061e-01	1.000e-01	1.000e-01	3.808e-04	4.555e-04	5.979e-04	7.236e-04
7.143e-01	3.265e-01	1.000e-01	1.000e-01	4.077e-04	4.621e-04	5.990e-04	7.229e-04
7.143e-01	3.469e-01	1.000e-01	1.000e-01	4.364e-04	4.691e-04	6.002e-04	7.222e-04
7.143e-01	3.673e-01	1.000e-01	1.000e-01	4.668e-04	4.766e-04	6.015e-04	7.216e-04
7.143e-01	3.878e-01	1.000e-01	1.000e-01	4.991e-04	4.846e-04	6.030e-04	7.210e-04
7.143e-01	4.082e-01	1.000e-01	1.000e-01	5.333e-04	4.931e-04	6.046e-04	7.205e-04
7.143e-01	4.286e-01	1.000e-01	1.000e-01	5.693e-04	5.020e-04	6.064e-04	7.200e-04
7.143e-01	4.490e-01	1.000e-01	1.000e-01	6.072e-04	5.115e-04	6.084e-04	7.196e-04
7.143e-01	4.694e-01	1.000e-01	1.000e-01	6.470e-04	5.214e-04	6.104e-04	7.193e-04
7.143e-01	4.898e-01	1.000e-01	1.000e-01	6.888e-04	5.319e-04	6.127e-04	7.190e-04
7.143e-01	5.102e-01	1.000e-01	1.000e-01	7.325e-04	5.429e-04	6.152e-04	7.189e-04
7.143e-01	5.306e-01	1.000e-01	1.000e-01	7.782e-04	5.544e-04	6.178e-04	7.188e-04
7.143e-01	5.510e-01	1.000e-01	1.000e-01	8.259e-04	5.664e-04	6.206e-04	7.188e-04
7.143e-01	5.714e-01	1.000e-01	1.000e-01	8.757e-04	5.790e-04	6.236e-04	7.189e-04
7.143e-01	5.918e-01	1.000e-01	1.000e-01	9.275e-04	5.922e-04	6.269e-04	7.191e-04
7.143e-01	6.122e-01	1.000e-01	1.000e-01	9.815e-04	6.059e-04	6.303e-04	7.195e-04
7.143e-01	6.327e-01	1.000e-01	1.000e-01	1.038e-03	6.203e-04	6.340e-04	7.199e-04
7.143e-01	6.531e-01	1.000e-01	1.000e-01	1.096e-03	6.352e-04	6.378e-04	7.204e-04
7.143e-01	6.735e-01	1.000e-01	1.000e-01	1.156e-03	6.507e-04	6.419e-04	7.211e-04
7.143e-01	6.939e-01	1.000e-01	1.000e-01	1.219e-03	6.668e-04	6.463e-04	7.219e-04
7.143e-01	7.143e-01	1.000e-01	1.000e-01	1.284e-03	6.835e-04	6.509e-04	7.228e-04
7.143e-01	7.347e-01	1.000e-01	1.000e-01	1.352e-03	7.009e-04	6.557e-04	7.238e-04
7.143e-01	7.551e-01	1.000e-01	1.000e-01	1.422e-03	7.190e-04	6.608e-04	7.250e-04
7.143e-01	7.755e-01	1.000e-01	1.000e-01	1.494e-03	7.376e-04	6.661e-04	7.263e-04
7.143e-01	7.959e-01	1.000e-01	1.000e-01	1.569e-03	7.570e-04	6.717e-04	7.277e-04
7.143e-01	8.163e-01	1.000e-01	1.000e-01	1.646e-03	7.771e-04	6.776e-04	7.293e-04
7.143e-01	8.367e-01	1.000e-01	1.000e-01	1.726e-03	7.978e-04	6.838e-04	7.310e-04
7.143e-01	8.571e-01	1.000e-01	1.000e-01	1.808e-03	8.193e-04	6.902e-04	7.329e-04
7.143e-01	8.776e-01	1.000e-01	1.000e-01	1.894e-03	8.414e-04	6.970e-04	7.350e-04
7.143e-01	8.980e-01	1.000e-01	1.000e-01	1.982e-03	8.644e-04	7.040e-04	7.372e-04
7.143e-01	9.184e-01	1.000e-01	1.000e-01	2.072e-03	8.880e-04	7.114e-04	7.395e-04
7.143e-01	9.388e-01	1.000e-01	1.000e-01	2.166e-03	9.125e-04	7.191e-04	7.421e-04
7.143e-01	9.592e-01	1.000e-01	1.000e-01	2.263e-03	9.377e-04	7.271e-04	7.448e-04
7.143e-01	9.796e-01	1.000e-01	1.000e-01	2.363e-03	9.637e-04	7.354e-04	7.476e-04
7.143e-01	1.000e+00	1.000e-01	1.000e-01	2.465e-03	9.906e-04	7.441e-04	7.507e-04
7.347e-01	0.000e+00	1.000e-01	1.000e-01	1.906e-04	4.177e-04	6.097e-04	7.572e-04
7.347e-01	2.041e-02	1.000e-01	1.000e-01	1.917e-04	4.184e-04	6.097e-04	7.566e-04
7.347e-01	4.082e-02	1.000e-01	1.000e-01	1.945e-04	4.194e-04	6.098e-04	7.559e-04
7.347e-01	6.122e-02	1.000e-01	1.000e-01	1.990e-04	4.208e-04	6.098e-04	7.552e-04
7.347e-01	8.163e-02	1.000e-01	1.000e-01	2.052e-04	4.225e-04	6.099e-04	7.544e-04
7.347e-01	1.020e-01	1.000e-01	1.000e-01	2.130e-04	4.247e-04	6.101e-04	7.537e-04
7.347e-01	1.224e-01	1.000e-01	1.000e-01	2.225e-04	4.272e-04	6.103e-04	7.529e-04
7.347e-01	1.429e-01	1.000e-01	1.000e-01	2.336e-04	4.301e-04	6.106e-04	7.521e-04
7.347e-01	1.633e-01	1.000e-01	1.000e-01	2.465e-04	4.335e-04	6.110e-04	7.512e-04
7.347e-01	1.837e-01	1.000e-01	1.000e-01	2.610e-04	4.372e-04	6.115e-04	7.504e-04
7.347e-01	2.041e-01	1.000e-01	1.000e-01	2.773e-04	4.414e-04	6.120e-04	7.496e-04
7.347e-01	2.245e-01	1.000e-01	1.000e-01	2.952e-04	4.460e-04	6.127e-04	7.488e-04
7.347e-01	2.449e-01	1.000e-01	1.000e-01	3.149e-04	4.510e-04	6.134e-04	7.480e-04
7.347e-01	2.653e-01	1.000e-01	1.000e-01	3.363e-04	4.565e-04	6.143e-04	7.473e-04
7.347e-01	2.857e-01	1.000e-01	1.000e-01	3.594e-04	4.624e-04	6.152e-04	7.466e-04
7.347e-01	3.061e-01	1.000e-01	1.000e-01	3.843e-04	4.687e-04	6.163e-04	7.459e-04
7.347e-01	3.265e-01	1.000e-01	1.000e-01	4.109e-04	4.755e-04	6.176e-04	7.452e-04
7.347e-01	3.469e-01	1.000e-01	1.000e-01	4.393e-04	4.828e-04	6.189e-04	7.446e-04
7.347e-01	3.673e-01	1.000e-01	1.000e-01	4.695e-04	4.906e-04	6.204e-04	7.441e-04
7.347e-01	3.878e-01	1.000e-01	1.000e-01	5.015e-04	4.989e-04	6.221e-04	7.436e-04
7.347e-01	4.082e-01	1.000e-01	1.000e-01	5.354e-04	5.076e-04	6.239e-04	7.432e-04
7.347e-01	4.286e-01	1.000e-01	1.000e-01	5.711e-04	5.168e-04	6.259e-04	7.428e-04
7.347e-01	4.490e-01	1.000e-01	1.000e-01	6.086e-04	5.266e-04	6.280e-04	7.425e-04
7.347e-01	4.694e-01	1.000e-01	1.000e-01	6.481e-04	5.369e-04	6.304e-04	7.423e-04
7.347e-01	4.898e-01	1.000e-01	1.000e-01	6.895e-04	5.477e-04	6.329e-04	7.422e-04
7.347e-01	5.102e-01	1.000e-01	1.000e-01	7.328e-04	5.590e-04	6.356e-04	7.421e-04
7.347e-01	5.306e-01	1.000e-01	1.000e-01	7.781e-04	5.709e-04	6.385e-04	7.422e-04
7.347e-01	5.510e-01	1.000e-01	1.000e-01	8.253e-04	5.833e-04	6.416e-04	7.424e-04
7.347e-01	5.714e-01	1.000e-01	1.000e-01	8.746e-04	5.963e-04	6.449e-04	7.426e-04
7.347e-01	5.918e-01	1.000e-01	1.000e-01	9.260e-04	6.099e-04	6.484e-04	7.430e-04
7.347e-01	6.122e-01	1.000e-01	1.000e-01	9.795e-04	6.241e-04	6.522e-04	7.435e-04
7.347e-01	6.327e-01	1.000e-01	1.000e-01	1.035e-03	6.388e-04	6.561e-04	7.441e-04
7.347e-01	6.531e-01	1.000e-01	1.000e-01	1.093e-03	6.542e-04	6.603e-04	7.448e-04
7.347e-01	6.735e-01	1.000e-01	1.000e-01	1.153e-03	6.702e-04	6.648e-04	7.456e-04
7.347e-01	6.939e-01	1.000e-01	1.000e-01	1.215e-03	6.868e-04	6.695e-04	7.466e-04
7.347e-01	7.143e-01	1.000e-01	1.000e-01	1.279e-03	7.040e-04	6.744e-04	7.477e-04
7.347e-01	7.347e-01	1.000e-01	1.000e-01	1.346e-03	7.219e-04	6.797e-04	7.490e-04
7.347e-01	7.551e-01	1.000e-01	1.000e-01	1.415e-03	7.405e-04	6.852e-04	7.503e-04
7.347e-01	7.755e-01	1.000e-01	1.000e-01	1.487e-03	7.597e-04	6.909e-04	7.519e-04
7.347e-01	7.959e-01	1.000e-01	1.000e-01	1.561e-03	7.796e-04	6.970e-04	7.536e-04
7.347e-01	8.163e-01	1.000e-01	1.000e-01	1.637e-03	8.002e-04	7.033e-04	7.554e-04
7.347e-01	8.367e-01	1.000e-01	1.000e-01	1.716e-03	8.215e-04	7.099e-04	7.574e-04
7.347e-01	8.571e-01	1.000e-01	1.000e-01	1.798e-03	8.436e-04	7.169e-04	7.596e-04
7.347e-01	8.776e-01	1.000e-01	1.000e-01	1.882e-03	8.664e-04	7.241e-04	7.619e-04
7.347e-01	8.980e-01	1.000e-01	1.000e-01	1.969e-03	8.899e-04	7.317e-04	7.644e-04
7.347e-01	9.184e-01	1.000e-01	1.000e-01	2.059e-03	9.143e-04	7.396e-04	7.671e-04
7.347e-01	9.388e-01	1.000e-01	1.000e-01	2.151e-03	9.394e-04	7.478e-04	7.700e-04
7.347e-01	9.592e-01	1.000e-01	1.000e-01	2.247e-03	9.653e-04	7.564e-04	7.730e-04
7.347e-01	9.796e-01	1.000e-01	1.000e-01	2.345e-03	9.920e-04	7.653e-04	7.762e-04
7.347e-01	1.000e+00	1.000e-01	1.000e-01	2.447e-03	1.020e-03	7.746e-04	7.796e-04
7.551e-01	0.000e+00	1.000e-01	1.000e-01	1.957e-04	4.290e-04	6.265e-04	7.786e-04
7.551e-01	2.041e-02	1.000e-01	1.000e-01	1.968e-04	4.297e-04	6.266e-04	7.780e-04
7.551e-01	4.082e-02	1.000e-01	1.000e-01	1.996e-04	4.307e-04	6.266e-04	7.773e-04
7.551e-01	6.122e-02	1.000e-01	1.000e-01	2.040e-04	4.321e-04	6.267e-04	7.766e-04
7.551e-01	8.163e-02	1.000e-01	1.000e-01	2.101e-04	4.340e-04	6.269e-04	7.759e-04
7.551e-01	1.020e-01	1.000e-01	1.000e-01	2.178e-04	4.362e-04	6.271e-04	7.752e-04
7.551e-01	1.224e-01	1.000e-01	1.000e-01	2.272e-04	4.388e-04	6.274e-04	7.744e-04
7.551e-01	1.429e-01	1.000e-01	1.000e-01	2.382e-04	4.418e-04	6.278e-04	7.736e-04
7.551e-01	1.633e-01	1.000e-01	1.000e-01	2.510e-04	4.453e-04	6.282e-04	7.728e-04
7.551e-01	1.837e-01	1.000e-01	1.000e-01	2.654e-04	4.491e-04	6.288e-04	7.721e-04
7.551e-01	2.041e-01	1.000e-01	1.000e-01	2.814e-04	4.534e-04	6.294e-04	7.713e-04
7.551e-01	2.245e-01	1.000e-01	1.000e-01	2.992e-04	4.582e-04	6.302e-04	7.706e-04
7.551e-01	2.449e-01	1.000e-01	1.000e-01	3.187e-04	4.633e-04	6.311e-04	7.698e-04
7.551e-01	2.653e-01	1.000e-01	1.000e-01	3.399e-04	4.690e-04	6.320e-04	7.691e-04
7.551e-01	2.857e-01	1.000e-01	1.000e-01	3.628e-04	4.751e-04	6.331e-04	7.685e-04
7.551e-01	3.061e-01	1.000e-01	1.000e-01	3.874e-04	4.816e-04	6.344e-04	7.679e-04
7.551e-01	3.265e-01	1.000e-01	1.000e-01	4.138e-04	4.887e-04	6.358e-04	7.673e-04
7.551e-01	3.469e-01	1.000e-01	1.000e-01	4.419e-04	4.962e-04	6.373e-04	7.668e-04
7.551e-01	3.673e-01	1.000e-01	1.000e-01	4.719e-04	5.042e-04	6.390e-04	7.663e-04
7.551e-01	3.878e-01	1.000e-01	1.000e-01	5.036e-04	5.127e-04	6.409e-04	7.659e-04
7.551e-01	4.082e-01	1.000e-01	1.000e-01	5.371e-04	5.217e-04	6.429e-04	7.656e-04
7.551e-01	4.286e-01	1.000e-01	1.000e-01	5.725e-04	5.313e-04	6.451e-04	7.653e-04
7.551e-01	4.490e-01	1.000e-01	1.000e-01	6.097e-04	5.413e-04	6.474e-04	7.651e-04
7.551e-01	4.694e-01	1.000e-01	1.000e-01	6.487e-04	5.519e-04	6.500e-04	7.650e-04
7.551e-01	4.898e-01	1.000e-01	1.000e-01	6.897e-04	5.630e-04	6.528e-04	7.650e-04
7.551e-01	5.102e-01	1.000e-01	1.000e-01	7.326e-04	5.747e-04	6.557e-04	7.651e-04
7.551e-01	5.306e-01	1.000e-01	1.000e-01	7.775e-04	5.870e-04	6.589e-04	7.653e-04
7.551e-01	5.510e-01	1.000e-01	1.000e-01	8.243e-04	5.998e-04	6.623e-04	7.656e-04
7.551e-01	5.714e-01	1.000e-01	1.000e-01	8.731e-04	6.131e-04	6.659e-04	7.661e-04
7.551e-01	5.918e-01	1.000e-01	1.000e-01	9.239e-04	6.271e-04	6.697e-04	7.666e-04
7.551e-01	6.122e-01	1.000e-01	1.000e-01	9.768e-04	6.417e-04	6.737e-04	7.672e-04
7.551e-01	6.327e-01	1.000e-01	1.000e-01	1.032e-03	6.569e-04	6.780e-04	7.680e-04
7.551e-01	6.531e-01	1.000e-01	1.000e-01	1.089e-03	6.727e-04	6.826e-04	7.689e-04
7.551e-01	6.735e-01	1.000e-01	1.000e-01	1.148e-03	6.891e-04	6.874e-04	7.700e-04
7.551e-01	6.939e-01	1.000e-01	1.000e-01	1.210e-03	7.061e-04	6.925e-04	7.711e-04
7.551e-01	7.143e-01	1.000e-01	1.000e-01	1.273e-03	7.239e-04	6.978e-04	7.725e-04
7.551e-01	7.347e-01	1.000e-01	1.000e-01	1.339e-03	7.422e-04	7.034e-04	7.739e-04
7.551e-01	7.551e-01	1.000e-01	1.000e-01	1.408e-03	7.613e-04	7.093e-04	7.756e-04
7.551e-01	7.755e-01	1.000e-01	1.000e-01	1.479e-03	7.810e-04	7.155e-04	7.773e-04
7.551e-01	7.959e-01	1.000e-01	1.000e-01	1.552e-03	8.015e-04	7.220e-04	7.793e-04
7.551e-01	8.163e-01	1.000e-01	1.000e-01	1.627e-03	8.226e-04	7.288e-04	7.814e-04
7.551e-01	8.367e-01	1.000e-01	1.000e-01	1.705e-03	8.445e-04	7.359e-04	7.837e-04
7.551e-01	8.571e-01	1.000e-01	1.000e-01	1.786e-03	8.672e-04	7.433e-04	7.861e-04
7.551e-01	8.776e-01	1.000e-01	1.000e-01	1.869e-03	8.905e-04	7.511e-04	7.888e-04
7.551e-01	8.980e-01	1.000e-01	1.000e-01	1.955e-03	9.147e-04	7.592e-04	7.916e-04
7.551e-01	9.184e-01	1.000e-01	1.000e-01	2.044e-03	9.396e-04	7.676e-04	7.946e-04
7.551e-01	9.388e-01	1.000e-01	1.000e-01	2.135e-03	9.653e-04	7.764e-04	7.978e-04
7.551e-01	9.592e-01	1.000e-01	1.000e-01	2.229e-03	9.919e-04	7.855e-04	8.012e-04
7.551e-01	9.796e-01	1.000e-01	1.000e-01	2.327e-03	1.019e-03	7.950e-04	8.048e-04
7.551e-01	1.000e+00	1.000e-01	1.000e-01	2.427e-03	1.047e-03	8.049e-04	8.085e-04
7.755e-01	0.000e+00	1.000e-01	1.000e-01	2.008e-04	4.401e-04	6.430e-04	7.997e-04
7.755e-01	2.041e-02	1.000e-01	1.000e-01	2.018e-04	4.408e-04	6.431e-04	7.990e-04
7.755e-01	4.082e-02	1.000e-01	1.000e-01	2.045e-04	4.418e-04	6.432e-04	7.984e-04
7.755e-01	6.122e-02	1.000e-01	1.000e-01	2.089e-04	4.433e-04	6.433e-04	7.977e-04
7.755e-01	8.163e-02	1.000e-01	1.000e-01	2.149e-04	4.451e-04	6.435e-04	7.970e-04
7.755e-01	1.020e-01	1.000e-01	1.000e-01	2.225e-04	4.474e-04	6.438e-04	7.963e-04
7.755e-01	1.224e-01	1.000e-01	1.000e-01	2.318e-04	4.501e-04	6.442e-04	7.956e-04
7.755e-01	1.429e-01	1.000e-01	1.000e-01	2.427e-04	4.532e-04	6.446e-04	7.948e-04
7.755e-01	1.633e-01	1.000e-01	1.000e-01	2.553e-04	4.568e-04	6.451e-04	7.941e-04
7.755e-01	1.837e-01	1.000e-01	1.000e-01	2.695e-04	4.608e-04	6.458e-04	7.933e-04
7.755e-01	2.041e-01	1.000e-01	1.000e-01	2.854e-04	4.652e-04	6.465e-04	7.926e-04
7.755e-01	2.245e-01	1.000e-01	1.000e-01	3.030e-04	4.701e-04	6.474e-04	7.919e-04
7.755e-01	2.449e-01	1.000e-01	1.000e-01	3.223e-04	4.754e-04	6.484e-04	7.913e-04
7.755e-01	2.653e-01	1.000e-01	1.000e-01	3.433e-04	4.812e-04	6.495e-04	7.906e-04
7.755e-01	2.857e-01	1.000e-01	1.000e-01	3.659e-04	4.875e-04	6.508e-04	7.900e-04
7.755e-01	3.061e-01	1.000e-01	1.000e-01	3.903e-04	4.942e-04	6.522e-04	7.895e-04
7.755e-01	3.265e-01	1.000e-01	1.000e-01	4.165e-04	5.015e-04	6.537e-04	7.890e-04
7.755e-01	3.469e-01	1.000e-01	1.000e-01	4.443e-04	5.092e-04	6.554e-04	7.886e-04
7.755e-01	3.673e-01	1.000e-01	1.000e-01	4.739e-04	5.175e-04	6.573e-04	7.882e-04
7.755e-01	3.878e-01	1.000e-01	1.000e-01	5.053e-04	5.262e-04	6.593e-04	7.879e-04
7.755e-01	4.082e-01	1.000e-01	1.000e-01	5.385e-04	5.355e-04	6.615e-04	7.877e-04
7.755e-01	4.286e-01	1.000e-01	1.000e-01	5.735e-04	5.453e-04	6.640e-04	7.875e-04
7.755e-01	4.490e-01	1.000e-01	1.000e-01	6.104e-04	5.557e-04	6.665e-04	7.875e-04
7.755e-01	4.694e-01	1.000e-01	1.000e-01	6.490e-04	5.665e-04	6.693e-04	7.875e-04
7.755e-01	4.898e-01	1.000e-01	1.000e-01	6.896e-04	5.780e-04	6.723e-04	7.876e-04
7.755e-01	5.102e-01	1.000e-01	1.000e-01	7.321e-04	5.900e-04	6.756e-04	7.879e-04
7.755e-01	5.306e-01	1.000e-01	1.000e-01	7.764e-04	6.026e-04	6.790e-04	7.882e-04
7.755e-01	5.510e-01	1.000e-01	1.000e-01	8.228e-04	6.157e-04	6.826e-04	7.887e-04
7.755e-01	5.714e-01	1.000e-01	1.000e-01	8.711e-04	6.295e-04	6.865e-04	7.892e-04
7.755e-01	5.918e-01	1.000e-01	1.000e-01	9.214e-04	6.438e-04	6.907e-04	7.899e-04
7.755e-01	6.122e-01	1.000e-01	1.000e-01	9.737e-04	6.588e-04	6.950e-04	7.908e-04
7.755e-01	6.327e-01	1.000e-01	1.000e-01	1.028e-03	6.743e-04	6.997e-04	7.917e-04
7.755e-01	6.531e-01	1.000e-01	1.000e-01	1.085e-03	6.905e-04	7.046e-04	7.928e-04
7.755e-01	6.735e-01	1.000e-01	1.000e-01	1.143e-03	7.074e-04	7.097e-04	7.941e-04
7.755e-01	6.939e-01	1.000e-01	1.000e-01	1.204e-03	7.249e-04	7.152e-04	7.955e-04
7.755e-01	7.143e-01	1.000e-01	1.000e-01	1.267e-03	7.431e-04	7.209e-04	7.970e-04
7.755e-01	7.347e-01	1.000e-01	1.000e-01	1.332e-03	7.619e-04	7.269e-04	7.987e-04
7.755e-01	7.551e-01	1.000e-01	1.000e-01	1.400e-03	7.814e-04	7.332e-04	8.006e-04
7.755e-01	7.755e-01	1.000e-01	1.000e-01	1.470e-03	8.017e-04	7.398e-04	8.026e-04
7.755e-01	7.959e-01	1.000e-01	1.000e-01	1.542e-03	8.226e-04	7.468e-04	8.048e-04
7.755e-01	8.163e-01	1.000e-01	1.000e-01	1.617e-03	8.443e-04	7.540e-04	8.072e-04
7.755e-01	8.367e-01	1.000e-01	1.000e-01	1.694e-03	8.667e-04	7.616e-04	8.098e-04
7.755e-01	8.571e-01	1.000e-01	1.000e-01	1.773e-03	8.899e-04	7.695e-04	8.125e-04
7.755e-01	8.776e-01	1.000e-01	1.000e-01	1.856e-03	9.138e-04	7.778e-04	8.155e-04
7.755e-01	8.980e-01	1.000e-01	1.000e-01	1.941e-03	9.385e-04	7.864e-04	8.186e-04
7.755e-01	9.184e-01	1.000e-01	1.000e-01	2.028e-03	9.641e-04	7.953e-04	8.220e-04
7.755e-01	9.388e-01	1.000e-01	1.000e-01	2.118e-03	9.904e-04	8.047e-04	8.255e-04
7.755e-01	9.592e-01	1.000e-01	1.000e-01	2.212e-03	1.018e-03	8.144e-04	8.292e-04
7.755e-01	9.796e-01	1.000e-01	1.000e-01	2.307e-03	1.046e-03	8.245e-04	8.332e-04
7.755e-01	1.000e+00	1.000e-01	1.000e-01	2.406e-03	1.074e-03	8.350e-04	8.374e-04
7.959e-01	0.000e+00	1.000e-01	1.000e-01	2.057e-04	4.509e-04	6.592e-04	8.203e-04
7.959e-01	2.041e-02	1.000e-01	1.000e-01	2.067e-04	4.516e-04	6.592e-04	8.197e-04
7.959e-01	4.082e-02	1.000e-01	1.000e-01	2.094e-04	4.527e-04	6.594e-04	8.191e-04
7.959e-01	6.122e-02	1.000e-01	1.000e-01	2.136e-04	4.542e-04	6.596e-04	8.184e-04
7.959e-01	8.163e-02	1.000e-01	1.000e-01	2.195e-04	4.561e-04	6.598e-04	8.177e-04
7.959e-01	1.020e-01	1.000e-01	1.000e-01	2.271e-04	4.584e-04	6.602e-04	8.170e-04
7.959e-01	1.224e-01	1.000e-01	1.000e-01	2.362e-04	4.612e-04	6.606e-04	8.163e-04
7.959e-01	1.429e-01	1.000e-01	1.000e-01	2.470e-04	4.644e-04	6.611e-04	8.156e-04
7.959e-01	1.633e-01	1.000e-01	1.000e-01	2.594e-04	4.680e-04	6.617e-04	8.149e-04
7.959e-01	1.837e-01	1.000e-01	1.000e-01	2.735e-04	4.721e-04	6.625e-04	8.143e-04
7.959e-01	2.041e-01	1.000e-01	1.000e-01	2.893e-04	4.767e-04	6.633e-04	8.136e-04
7.959e-01	2.245e-01	1.000e-01	1.000e-01	3.066e-04	4.817e-04	6.643e-04	8.130e-04
7.959e-01	2.449e-01	1.000e-01	1.000e-01	3.257e-04	4.871e-04	6.654e-04	8.124e-04
7.959e-01	2.653e-01	1.000e-01	1.000e-01	3.465e-04	4.931e-04	6.667e-04	8.118e-04
7.959e-01	2.857e-01	1.000e-01	1.000e-01	3.689e-04	4.996e-04	6.681e-04	8.113e-04
7.959e-01	3.061e-01	1.000e-01	1.000e-01	3.930e-04	5.065e-04	6.696e-04	8.108e-04
7.959e-01	3.265e-01	1.000e-01	1.000e-01	4.189e-04	5.139e-04	6.713e-04	8.104e-04
7.959e-01	3.469e-01	1.000e-01	1.000e-01	4.464e-04	5.219e-04	6.732e-04	8.101e-04
7.959e-01	3.673e-01	1.000e-01	1.000e-01	4.757e-04	5.304e-04	6.752e-04	8.098e-04
7.959e-01	3.878e-01	1.000e-01	1.000e-01	5.068e-04	5.394e-04	6.775e-04	8.096e-04
7.959e-01	4.082e-01	1.000e-01	1.000e-01	5.396e-04	5.489e-04	6.799e-04	8.095e-04
7.959e-01	4.286e-01	1.000e-01	1.000e-01	5.743e-04	5.589e-04	6.825e-04	8.094e-04
7.959e-01	4.490e-01	1.000e-01	1.000e-01	6.107e-04	5.696e-04	6.854e-04	8.095e-04
7.959e-01	4.694e-01	1.000e-01	1.000e-01	6.490e-04	5.807e-04	6.884e-04	8.097e-04
7.959e-01	4.898e-01	1.000e-01	1.000e-01	6.891e-04	5.925e-04	6.916e-04	8.100e-04
7.959e-01	5.102e-01	1.000e-01	1.000e-01	7.311e-04	6.048e-04	6.951e-04	8.103e-04
7.959e-01	5.306e-01	1.000e-01	1.000e-01	7.750e-04	6.177e-04	6.988e-04	8.108e-04
7.959e-01	5.510e-01	1.000e-01	1.000e-01	8.208e-04	6.312e-04	7.028e-04	8.114e-04
7.959e-01	5.714e-01	1.000e-01	1.000e-01	8.686e-04	6.452e-04	7.069e-04	8.122e-04
7.959e-01	5.918e-01	1.000e-01	1.000e-01	9.183e-04	6.600e-04	7.114e-04	8.131e-04
7.959e-01	6.122e-01	1.000e-01	1.000e-01	9.701e-04	6.753e-04	7.161e-04	8.141e-04
7.959e-01	6.327e-01	1.000e-01	1.000e-01	1.024e-03	6.912e-04	7.210e-04	8.152e-04
7.959e-01	6.531e-01	1.000e-01	1.000e-01	1.080e-03	7.078e-04	7.263e-04	8.165e-04
7.959e-01	6.735e-01	1.000e-01	1.000e-01	1.138e-03	7.251e-04	7.318e-04	8.180e-04
7.959e-01	6.939e-01	1.000e-01	1.000e-01	1.198e-03	7.430e-04	7.376e-04	8.196e-04
7.959e-01	7.143e-01	1.000e-01	1.000e-01	1.260e-03	7.616e-04	7.437e-04	8.214e-04
7.959e-01	7.347e-01	1.000e-01	1.000e-01	1.325e-03	7.809e-04	7.501e-04	8.233e-04
7.959e-01	7.551e-01	1.000e-01	1.000e-01	1.391e-03	8.009e-04	7.568e-04	8.254e-04
7.959e-01	7.755e-01	1.000e-01	1.000e-01	1.460e-03	8.216e-04	7.639e-04	8.277e-04
7.959e-01	7.959e-01	1.000e-01	1.000e-01	1.532e-03	8.430e-04	7.712e-04	8.302e-04
7.959e-01	8.163e-01	1.000e-01	1.000e-01	1.606e-03	8.652e-04	7.790e-04	8.329e-04
7.959e-01	8.367e-01	1.000e-01	1.000e-01	1.682e-03	8.881e-04	7.870e-04	8.357e-04
7.959e-01	8.571e-01	1.000e-01	1.000e-01	1.760e-03	9.118e-04	7.954e-04	8.388e-04
7.959e-01	8.776e-01	1.000e-01	1.000e-01	1.842e-03	9.363e-04	8.042e-04	8.420e-04
7.959e-01	8.980e-01	1.000e-01	1.000e-01	1.925e-03	9.615e-04	8.133e-04	8.455e-04
7.959e-01	9.184e-01	1.000e-01	1.000e-01	2.012e-03	9.876e-04	8.228e-04	8.492e-04
7.959e-01	9.388e-01	1.000e-01	1.000e-01	2.101e-03	1.014e-03	8.327e-04	8.531e-04
7.959e-01	9.592e-01	1.000e-01	1.000e-01	2.193e-03	1.042e-03	8.430e-04	8.572e-04
7.959e-01	9.796e-01	1.000e-01	1.000e-01	2.287e-03	1.071e-03	8.537e-04	8.616e-04
7.959e-01	1.000e+00	1.000e-01	1.000e-01	2.385e-03	1.100e-03	8.648e-04	8.661e-04
8.163e-01	0.000e+00	1.000e-01	1.000e-01	2.105e-04	4.615e-04	6.750e-04	8.406e-04
8.163e-01	2.041e-02	1.000e-01	1.000e-01	2.115e-04	4.622e-04	6.751e-04	8.400e-04
8.163e-01	4.082e-02	1.000e-01	1.000e-01	2.141e-04	4.633e-04	6.753e-04	8.394e-04
8.163e-01	6.122e-02	1.000e-01	1.000e-01	2.183e-04	4.648e-04	6.755e-04	8.388e-04
8.163e-01	8.163e-02	1.000e-01	1.000e-01	2.241e-04	4.668e-04	6.758e-04	8.381e-04
8.163e-01	1.020e-01	1.000e-01	1.000e-01	2.315e-04	4.692e-04	6.762e-04	8.374e-04
8.163e-01	1.224e-01	1.000e-01	1.000e-01	2.405e-04	4.720e-04	6.767e-04	8.368e-04
8.163e-01	1.429e-01	1.000e-01	1.000e-01	2.512e-04	4.753e-04	6.773e-04	8.361e-04
8.163e-01	1.633e-01	1.000e-01	1.000e-01	2.634e-04	4.790e-04	6.780e-04	8.355e-04
8.163e-01	1.837e-01	1.000e-01	1.000e-01	2.773e-04	4.832e-04	6.788e-04	8.348e-04
8.163e-01	2.041e-01	1.000e-01	1.000e-01	2.929e-04	4.878e-04	6.798e-04	8.342e-04
8.163e-01	2.245e-01	1.000e-01	1.000e-01	3.101e-04	4.930e-04	6.809e-04	8.336e-04
8.163e-01	2.449e-01	1.000e-01	1.000e-01	3.289e-04	4.986e-04	6.821e-04	8.331e-04
8.163e-01	2.653e-01	1.000e-01	1.000e-01	3.494e-04	5.047e-04	6.835e-04	8.326e-04
8.163e-01	2.857e-01	1.000e-01	1.000e-01	3.716e-04	5.113e-04	6.850e-04	8.322e-04
8.163e-01	3.061e-01	1.000e-01	1.000e-01	3.955e-04	5.184e-04	6.867e-04	8.318e-04
8.163e-01	3.265e-01	1.000e-01	1.000e-01	4.210e-04	5.261e-04	6.886e-04	8.315e-04
8.163e-01	3.469e-01	1.000e-01	1.000e-01	4.483e-04	5.342e-04	6.907e-04	8.312e-04
8.163e-01	3.673e-01	1.000e-01	1.000e-01	4.773e-04	5.429e-04	6.929e-04	8.311e-04
8.163e-01	3.878e-01	1.000e-01	1.000e-01	5.080e-04	5.521e-04	6.953e-04	8.310e-04
8.163e-01	4.082e-01	1.000e-01	1.000e-01	5.404e-04	5.619e-04	6.980e-04	8.310e-04
8.163e-01	4.286e-01	1.000e-01	1.000e-01	5.747e-04	5.722e-04	7.008e-04	8.311e-04
8.163e-01	4.490e-01	1.000e-01	1.000e-01	6.107e-04	5.830e-04	7.039e-04	8.313e-04
8.163e-01	4.694e-01	1.000e-01	1.000e-01	6.486e-04	5.945e-04	7.071e-04	8.316e-04
8.163e-01	4.898e-01	1.000e-01	1.000e-01	6.882e-04	6.065e-04	7.106e-04	8.320e-04
8.163e-01	5.102e-01	1.000e-01	1.000e-01	7.298e-04	6.191e-04	7.144e-04	8.325e-04
8.163e-01	5.306e-01	1.000e-01	1.000e-01	7.732e-04	6.323e-04	7.183e-04	8.332e-04
8.163e-01	5.510e-01	1.000e-01	1.000e-01	8.185e-04	6.461e-04	7.226e-04	8.340e-04
8.163e-01	5.714e-01	1.000e-01	1.000e-01	8.657e-04	6.605e-04	7.270e-04	8.349e-04
8.163e-01	5.918e-01	1.000e-01	1.000e-01	9.149e-04	6.756e-04	7.318e-04	8.359e-04
8.163e-01	6.122e-01	1.000e-01	1.000e-01	9.661e-04	6.912e-04	7.368e-04	8.371e-04
8.163e-01	6.327e-01	1.000e-01	1.000e-01	1.019e-03	7.076e-04	7.421e-04	8.385e-04
8.163e-01	6.531e-01	1.000e-01	1.000e-01	1.074e-03	7.245e-04	7.477e-04	8.400e-04
8.163e-01	6.735e-01	1.000e-01	1.000e-01	1.132e-03	7.422e-04	7.535e-04	8.417e-04
8.163e-01	6.939e-01	1.000e-01	1.000e-01	1.191e-03	7.605e-04	7.597e-04	8.435e-04
8.163e-01	7.143e-01	1.000e-01	1.000e-01	1.253e-03	7.795e-04	7.662e-04	8.455e-04
8.163e-01	7.347e-01	1.000e-01	1.000e-01	1.316e-03	7.992e-04	7.730e-04	8.477e-04
8.163e-01	7.551e-01	1.000e-01	1.000e-01	1.382e-03	8.196e-04	7.802e-04	8.501e-04
8.163e-01	7.755e-01	1.000e-01	1.000e-01	1.451e-03	8.408e-04	7.876e-04	8.526e-04
8.163e-01	7.959e-01	1.000e-01	1.000e-01	1.521e-03	8.627e-04	7.954e-04	8.554e-04
8.163e-01	8.163e-01	1.000e-01	1.000e-01	1.594e-03	8.853e-04	8.036e-04	8.583e-04
8.163e-01	8.367e-01	1.000e-01	1.000e-01	1.669e-03	9.087e-04	8.121e-04	8.615e-04
8.163e-01	8.571e-01	1.000e-01	1.000e-01	1.747e-03	9.328e-04	8.210e-04	8.649e-04
8.163e-01	8.776e-01	1.000e-01	1.000e-01	1.827e-03	9.578e-04	8.303e-04	8.685e-04
8.163e-01	8.980e-01	1.000e-01	1.000e-01	1.910e-03	9.836e-04	8.399e-04	8.723e-04
8.163e-01	9.184e-01	1.000e-01	1.000e-01	1.995e-03	1.010e-03	8.500e-04	8.763e-04
8.163e-01	9.388e-01	1.000e-01	1.000e-01	2.083e-03	1.038e-03	8.604e-04	8.806e-04
8.163e-01	9.592e-01	1.000e-01	1.000e-01	2.173e-03	1.066e-03	8.713e-04	8.851e-04
8.163e-01	9.796e-01	1.000e-01	1.000e-01	2.267e-03	1.095e-03	8.825e-04	8.898e-04
8.163e-01	1.000e+00	1.000e-01	1.000e-01	2.363e-03	1.125e-03	8.942e-04	8.948e-04
8.367e-01	0.000e+00	1.000e-01	1.000e-01	2.152e-04	4.719e-04	6.905e-04	8.605e-04
8.367e-01	2.041e-02	1.000e-01	1.000e-01	2.161e-04	4.726e-04	6.906e-04	8.599e-04
8.367e-01	4.082e-02	1.000e-01	1.000e-01	2.187e-04	4.737e-04	6.908e-04	8.593e-04
8.367e-01	6.122e-02	1.000e-01	1.000e-01	2.228e-04	4.753e-04	6.911e-04	8.587e-04
8.367e-01	8.163e-02	1.000e-01	1.000e-01	2.285e-04	4.772e-04	6.915e-04	8.581e-04
8.367e-01	1.020e-01	1.000e-01	1.000e-01	2.358e-04	4.797e-04	6.919e-04	8.575e-04
8.367e-01	1.224e-01	1.000e-01	1.000e-01	2.447e-04	4.825e-04	6.925e-04	8.568e-04
8.367e-01	1.429e-01	1.000e-01	1.000e-01	2.552e-04	4.859e-04	6.931e-04	8.562e-04
8.367e-01	1.633e-01	1.000e-01	1.000e-01	2.673e-04	4.897e-04	6.939e-04	8.556e-04
8.367e-01	1.837e-01	1.000e-01	1.000e-01	2.810e-04	4.940e-04	6.949e-04	8.551e-04
8.367e-01	2.041e-01	1.000e-01	1.000e-01	2.964e-04	4.987e-04	6.959e-04	8.545e-04
8.367e-01	2.245e-01	1.000e-01	1.000e-01	3.133e-04	5.040e-04	6.971e-04	8.540e-04
8.367e-01	2.449e-01	1.000e-01	1.000e-01	3.320e-04	5.097e-04	6.985e-04	8.535e-04
8.367e-01	2.653e-01	1.000e-01	1.000e-01	3.522e-04	5.160e-04	7.000e-04	8.531e-04
8.367e-01	2.857e-01	1.000e-01	1.000e-01	3.741e-04	5.228e-04	7.017e-04	8.528e-04
8.367e-01	3.061e-01	1.000e-01	1.000e-01	3.977e-04	5.300e-04	7.035e-04	8.525e-04
8.367e-01	3.265e-01	1.000e-01	1.000e-01	4.229e-04	5.378e-04	7.056e-04	8.522e-04
8.367e-01	3.469e-01	1.000e-01	1.000e-01	4.499e-04	5.462e-04	7.078e-04	8.521e-04
8.367e-01	3.673e-01	1.000e-01	1.000e-01	4.785e-04	5.551e-04	7.102e-04	8.520e-04
8.367e-01	3.878e-01	1.000e-01	1.000e-01	5.089e-04	5.645e-04	7.129e-04	8.521e-04
8.367e-01	4.082e-01	1.000e-01	1.000e-01	5.410e-04	5.745e-04	7.157e-04	8.522e-04
8.367e-01	4.286e-01	1.000e-01	1.000e-01	5.748e-04	5.850e-04	7.188e-04	8.524e-04
8.367e-01	4.490e-01	1.000e-01	1.000e-01	6.104e-04	5.961e-04	7.220e-04	8.527e-04
8.367e-01	4.694e-01	1.000e-01	1.000e-01	6.478e-04	6.078e-04	7.255e-04	8.532e-04
8.367e-01	4.898e-01	1.000e-01	1.000e-01	6.871e-04	6.201e-04	7.293e-04	8.537e-04
8.367e-01	5.102e-01	1.000e-01	1.000e-01	7.281e-04	6.330e-04	7.333e-04	8.544e-04
8.367e-01	5.306e-01	1.000e-01	1.000e-01	7.710e-04	6.465e-04	7.375e-04	8.552e-04
8.367e-01	5.510e-01	1.000e-01	1.000e-01	8.158e-04	6.606e-04	7.420e-04	8.562e-04
8.367e-01	5.714e-01	1.000e-01	1.000e-01	8.624e-04	6.753e-04	7.468e-04	8.573e-04
8.367e-01	5.918e-01	1.000e-01	1.000e-01	9.110e-04	6.907e-04	7.519e-04	8.585e-04
8.367e-01	6.122e-01	1.000e-01	1.000e-01	9.616e-04	7.067e-04	7.572e-04	8.599e-04
8.367e-01	6.327e-01	1.000e-01	1.000e-01	1.014e-03	7.233e-04	7.628e-04	8.615e-04
8.367e-01	6.531e-01	1.000e-01	1.000e-01	1.069e-03	7.407e-04	7.688e-04	8.632e-04
8.367e-01	6.735e-01	1.000e-01	1.000e-01	1.125e-03	7.587e-04	7.750e-04	8.651e-04
8.367e-01	6.939e-01	1.000e-01	1.000e-01	1.184e-03	7.774e-04	7.815e-04	8.672e-04
8.367e-01	7.143e-01	1.000e-01	1.000e-01	1.245e-03	7.967e-04	7.884e-04	8.694e-04
8.367e-01	7.347e-01	1.000e-01	1.000e-01	1.308e-03	8.168e-04	7.956e-04	8.719e-04
8.367e-01	7.551e-01	1.000e-01	1.000e-01	1.373e-03	8.377e-04	8.032e-04	8.745e-04
8.367e-01	7.755e-01	1.000e-01	1.000e-01	1.440e-03	8.592e-04	8.110e-04	8.774e-04
8.367e-01	7.959e-01	1.000e-01	1.000e-01	1.510e-03	8.815e-04	8.193e-04	8.804e-04
8.367e-01	8.163e-01	1.000e-01	1.000e-01	1.582e-03	9.046e-04	8.279e-04	8.836e-04
8.367e-01	8.367e-01	1.000e-01	1.000e-01	1.656e-03	9.284e-04	8.369e-04	8.871e-04
8.367e-01	8.571e-01	1.000e-01	1.000e-01	1.732e-03	9.531e-04	8.463e-04	8.908e-04
8.367e-01	8.776e-01	1.000e-01	1.000e-01	1.812e-03	9.785e-04	8.560e-04	8.947e-04
8.367e-01	8.980e-01	1.000e-01	1.000e-01	1.893e-03	1.005e-03	8.662e-04	8.989e-04
8.367e-01	9.184e-01	1.000e-01	1.000e-01	1.977e-03	1.032e-03	8.768e-04	9.033e-04
8.367e-01	9.388e-01	1.000e-01	1.000e-01	2.064e-03	1.060e-03	8.878e-04	9.079e-04
8.367e-01	9.592e-01	1.000e-01	1.000e-01	2.153e-03	1.088e-03	8.992e-04	9.128e-04
8.367e-01	9.796e-01	1.000e-01	1.000e-01	2.245e-03	1.118e-03	9.111e-04	9.179e-04
8.367e-01	1.000e+00	1.000e-01	1.000e-01	2.340e-03	1.149e-03	9.234e-04	9.233e-04
8.571e-01	0.000e+00	1.000e-01	1.000e-01	2.198e-04	4.821e-04	7.058e-04	8.800e-04
8.571e-01	2.041e-02	1.000e-01	1.000e-01	2.207e-04	4.828e-04	7.059e-04	8.795e-04
8.571e-01	4.082e-02	1.000e-01	1.000e-01	2.231e-04	4.839e-04	7.061e-04	8.789e-04
8.571e-01	6.122e-02	1.000e-01	1.000e-01	2.272e-04	4.854e-04	7.064e-04	8.783e-04
8.571e-01	8.163e-02	1.000e-01	1.000e-01	2.328e-04	4.874e-04	7.068e-04	8.777e-04
8.571e-01	1.020e-01	1.000e-01	1.000e-01	2.399e-04	4.899e-04	7.073e-04	8.772e-04
8.571e-01	1.224e-01	1.000e-01	1.000e-01	2.487e-04	4.928e-04	7.079e-04	8.766e-04
8.571e-01	1.429e-01	1.000e-01	1.000e-01	2.591e-04	4.962e-04	7.087e-04	8.760e-04
8.571e-01	1.633e-01	1.000e-01	1.000e-01	2.710e-04	5.001e-04	7.096e-04	8.754e-04
8.571e-01	1.837e-01	1.000e-01	1.000e-01	2.845e-04	5.045e-04	7.106e-04	8.749e-04
8.571e-01	2.041e-01	1.000e-01	1.000e-01	2.997e-04	5.094e-04	7.118e-04	8.744e-04
8.571e-01	2.245e-01	1.000e-01	1.000e-01	3.164e-04	5.147e-04	7.131e-04	8.740e-04
8.571e-01	2.449e-01	1.000e-01	1.000e-01	3.348e-04	5.206e-04	7.146e-04	8.736e-04
8.571e-01	2.653e-01	1.000e-01	1.000e-01	3.548e-04	5.270e-04	7.162e-04	8.733e-04
8.571e-01	2.857e-01	1.000e-01	1.000e-01	3.764e-04	5.339e-04	7.180e-04	8.730e-04
8.571e-01	3.061e-01	1.000e-01	1.000e-01	3.997e-04	5.413e-04	7.201e-04	8.728e-04
8.571e-01	3.265e-01	1.000e-01	1.000e-01	4.246e-04	5.493e-04	7.223e-04	8.727e-04
8.571e-01	3.469e-01	1.000e-01	1.000e-01	4.513e-04	5.578e-04	7.247e-04	8.727e-04
8.571e-01	3.673e-01	1.000e-01	1.000e-01	4.796e-04	5.669e-04	7.273e-04	8.727e-04
8.571e-01	3.878e-01	1.000e-01	1.000e-01	5.095e-04	5.765e-04	7.301e-04	8.729e-04
8.571e-01	4.082e-01	1.000e-01	1.000e-01	5.412e-04	5.867e-04	7.331e-04	8.731e-04
8.571e-01	4.286e-01	1.000e-01	1.000e-01	5.747e-04	5.974e-04	7.364e-04	8.735e-04
8.571e-01	4.490e-01	1.000e-01	1.000e-01	6.099e-04	6.088e-04	7.399e-04	8.739e-04
8.571e-01	4.694e-01	1.000e-01	1.000e-01	6.468e-04	6.207e-04	7.437e-04	8.745e-04
8.571e-01	4.898e-01	1.000e-01	1.000e-01	6.856e-04	6.332e-04	7.477e-04	8.752e-04
8.571e-01	5.102e-01	1.000e-01	1.000e-01	7.261e-04	6.464e-04	7.519e-04	8.761e-04
8.571e-01	5.306e-01	1.000e-01	1.000e-01	7.685e-04	6.601e-04	7.564e-04	8.771e-04
8.571e-01	5.510e-01	1.000e-01	1.000e-01	8.127e-04	6.745e-04	7.612e-04	8.782e-04
8.571e-01	5.714e-01	1.000e-01	1.000e-01	8.588e-04	6.895e-04	7.663e-04	8.795e-04
8.571e-01	5.918e-01	1.000e-01	1.000e-01	9.068e-04	7.052e-04	7.716e-04	8.809e-04
8.571e-01	6.122e-01	1.000e-01	1.000e-01	9.567e-04	7.215e-04	7.773e-04	8.825e-04
8.571e-01	6.327e-01	1.000e-01	1.000e-01	1.009e-03	7.385e-04	7.832e-04	8.843e-04
8.571e-01	6.531e-01	1.000e-01	1.000e-01	1.062e-03	7.562e-04	7.895e-04	8.862e-04
8.571e-01	6.735e-01	1.000e-01	1.000e-01	1.118e-03	7.745e-04	7.961e-04	8.883e-04
8.571e-01	6.939e-01	1.000e-01	1.000e-01	1.176e-03	7.936e-04	8.030e-04	8.906e-04
8.571e-01	7.143e-01	1.000e-01	1.000e-01	1.236e-03	8.133e-04	8.103e-04	8.931e-04
8.571e-01	7.347e-01	1.000e-01	1.000e-01	1.298e-03	8.338e-04	8.179e-04	8.958e-04
8.571e-01	7.551e-01	1.000e-01	1.000e-01	1.363e-03	8.550e-04	8.258e-04	8.988e-04
8.571e-01	7.755e-01	1.000e-01	1.000e-01	1.429e-03	8.769e-04	8.341e-04	9.019e-04
8.571e-01	7.959e-01	1.000e-01	1.000e-01	1.498e-03	8.996e-04	8.428e-04	9.052e-04
8.571e-01	8.163e-01	1.000e-01	1.000e-01	1.569e-03	9.231e-04	8.519e-04	9.088e-04
8.571e-01	8.367e-01	1.000e-01	1.000e-01	1.642e-03	9.474e-04	8.613e-04	9.125e-04
8.571e-01	8.571e-01	1.000e-01	1.000e-01	1.718e-03	9.724e-04	8.712e-04	9.166e-04
8.571e-01	8.776e-01	1.000e-01	1.000e-01	1.796e-03	9.983e-04	8.815e-04	9.208e-04
8.571e-01	8.980e-01	1.000e-01	1.000e-01	1.876e-03	1.025e-03	8.921e-04	9.253e-04
8.571e-01	9.184e-01	1.000e-01	1.000e-01	1.959e-03	1.052e-03	9.032e-04	9.301e-04
8.571e-01	9.388e-01	1.000e-01	1.000e-01	2.045e-03	1.081e-03	9.148e-04	9.351e-04
8.571e-01	9.592e-01	1.000e-01	1.000e-01	2.133e-03	1.110e-03	9.268e-04	9.404e-04
8.571e-01	9.796e-01	1.000e-01	1.000e-01	2.224e-03	1.140e-03	9.392e-04	9.459e-04
8.571e-01	1.000e+00	1.000e-01	1.000e-01	2.317e-03	1.171e-03	9.521e-04	9.517e-04
8.776e-01	0.000e+00	1.000e-01	1.000e-01	2.243e-04	4.921e-04	7.207e-04	8.992e-04
8.776e-01	2.041e-02	1.000e-01	1.000e-01	2.252e-04	4.927e-04	7.208e-04	8.987e-04
8.776e-01	4.082e-02	1.000e-01	1.000e-01	2.275e-04	4.938e-04	7.211e-04	8.982e-04
8.776e-01	6.122e-02	1.000e-01	1.000e-01	2.314e-04	4.954e-04	7.214e-04	8.976e-04
8.776e-01	8.163e-02	1.000e-01	1.000e-01	2.369e-04	4.974e-04	7.218e-04	8.970e-04
8.776e-01	1.020e-01	1.000e-01	1.000e-01	2.440e-04	4.999e-04	7.224e-04	8.965e-04
8.776e-01	1.224e-01	1.000e-01	1.000e-01	2.526e-04	5.029e-04	7.231e-04	8.959e-04
8.776e-01	1.429e-01	1.000e-01	1.000e-01	2.628e-04	5.064e-04	7.239e-04	8.954e-04
8.776e-01	1.633e-01	1.000e-01	1.000e-01	2.746e-04	5.103e-04	7.249e-04	8.949e-04
8.776e-01	1.837e-01	1.000e-01	1.000e-01	2.879e-04	5.148e-04	7.260e-04	8.945e-04
8.776e-01	2.041e-01	1.000e-01	1.000e-01	3.028e-04	5.197e-04	7.273e-04	8.941e-04
8.776e-01	2.245e-01	1.000e-01	1.000e-01	3.194e-04	5.252e-04	7.287e-04	8.937e-04
8.776e-01	2.449e-01	1.000e-01	1.000e-01	3.375e-04	5.312e-04	7.303e-04	8.934e-04
8.776e-01	2.653e-01	1.000e-01	1.000e-01	3.572e-04	5.377e-04	7.321e-04	8.931e-04
8.776e-01	2.857e-01	1.000e-01	1.000e-01	3.786e-04	5.447e-04	7.341e-04	8.930e-04
8.776e-01	3.061e-01	1.000e-01	1.000e-01	4.015e-04	5.523e-04	7.362e-04	8.929e-04
8.776e-01	3.265e-01	1.000e-01	1.000e-01	4.262e-04	5.604e-04	7.386e-04	8.928e-04
8.776e-01	3.469e-01	1.000e-01	1.000e-01	4.524e-04	5.691e-04	7.412e-04	8.929e-04
8.776e-01	3.673e-01	1.000e-01	1.000e-01	4.804e-04	5.783e-04	7.440e-04	8.931e-04
8.776e-01	3.878e-01	1.000e-01	1.000e-01	5.100e-04	5.881e-04	7.470e-04	8.933e-04
8.776e-01	4.082e-01	1.000e-01	1.000e-01	5.413e-04	5.985e-04	7.502e-04	8.937e-04
8.776e-01	4.286e-01	1.000e-01	1.000e-01	5.743e-04	6.095e-04	7.537e-04	8.942e-04
8.776e-01	4.490e-01	1.000e-01	1.000e-01	6.090e-04	6.210e-04	7.575e-04	8.948e-04
8.776e-01	4.694e-01	1.000e-01	1.000e-01	6.455e-04	6.332e-04	7.614e-04	8.956e-04
8.776e-01	4.898e-01	1.000e-01	1.000e-01	6.838e-04	6.459e-04	7.657e-04	8.964e-04
8.776e-01	5.102e-01	1.000e-01	1.000e-01	7.238e-04	6.593e-04	7.702e-04	8.974e-04
8.776e-01	5.306e-01	1.000e-01	1.000e-01	7.657e-04	6.733e-04	7.750e-04	8.986e-04
8.776e-01	5.510e-01	1.000e-01	1.000e-01	8.093e-04	6.880e-04	7.801e-04	8.999e-04
8.776e-01	5.714e-01	1.000e-01	1.000e-01	8.548e-04	7.033e-04	7.854e-04	9.014e-04
8.776e-01	5.918e-01	1.000e-01	1.000e-01	9.022e-04	7.192e-04	7.911e-04	9.030e-04
8.776e-01	6.122e-01	1.000e-01	1.000e-01	9.515e-04	7.358e-04	7.970e-04	9.048e-04
8.776e-01	6.327e-01	1.000e-01	1.000e-01	1.003e-03	7.531e-04	8.033e-04	9.068e-04
8.776e-01	6.531e-01	1.000e-01	1.000e-01	1.056e-03	7.711e-04	8.099e-04	9.090e-04
8.776e-01	6.735e-01	1.000e-01	1.000e-01	1.111e-03	7.897e-04	8.169e-04	9.113e-04
8.776e-01	6.939e-01	1.000e-01	1.000e-01	1.168e-03	8.091e-04	8.242e-04	9.139e-04
8.776e-01	7.143e-01	1.000e-01	1.000e-01	1.228e-03	8.292e-04	8.318e-04	9.166e-04
8.776e-01	7.347e-01	1.000e-01	1.000e-01	1.289e-03	8.500e-04	8.398e-04	9.196e-04
8.776e-01	7.551e-01	1.000e-01	1.000e-01	1.352e-03	8.716e-04	8.481e-04	9.228e-04
8.776e-01	7.755e-01	1.000e-01	1.000e-01	1.418e-03	8.939e-04	8.569e-04	9.262e-04
8.776e-01	7.959e-01	1.000e-01	1.000e-01	1.486e-03	9.170e-04	8.660e-04	9.298e-04
8.776e-01	8.163e-01	1.000e-01	1.000e-01	1.556e-03	9.408e-04	8.755e-04	9.337e-04
8.776e-01	8.367e-01	1.000e-01	1.000e-01	1.628e-03	9.655e-04	8.854e-04	9.378e-04
8.776e-01	8.571e-01	1.000e-01	1.000e-01	1.702e-03	9.909e-04	8.957e-04	9.421e-04
8.776e-01	8.776e-01	1.000e-01	1.000e-01	1.779e-03	1.017e-03	9.065e-04	9.467e-04
8.776e-01	8.980e-01	1.000e-01	1.000e-01	1.859e-03	1.044e-03	9.177e-04	9.516e-04
8.776e-01	9.184e-01	1.000e-01	1.000e-01	1.941e-03	1.072e-03	9.293e-04	9.567e-04
8.776e-01	9.388e-01	1.000e-01	1.000e-01	2.025e-03	1.101e-03	9.414e-04	9.621e-04
8.776e-01	9.592e-01	1.000e-01	1.000e-01	2.112e-03	1.131e-03	9.539e-04	9.678e-04
8.776e-01	9.796e-01	1.000e-01	1.000e-01	2.201e-03	1.161e-03	9.669e-04	9.737e-04
8.776e-01	1.000e+00	1.000e-01	1.000e-01	2.294e-03	1.193e-03	9.804e-04	9.800e-04
8.980e-01	0.000e+00	1.000e-01	1.000e-01	2.288e-04	5.018e-04	7.353e-04	9.181e-04
8.980e-01	2.041e-02	1.000e-01	1.000e-01	2.295e-04	5.025e-04	7.355e-04	9.176e-04
8.980e-01	4.082e-02	1.000e-01	1.000e-01	2.318e-04	5.036e-04	7.357e-04	9.170e-04
8.980e-01	6.122e-02	1.000e-01	1.000e-01	2.356e-04	5.051e-04	7.361e-04	9.165e-04
8.980e-01	8.163e-02	1.000e-01	1.000e-01	2.410e-04	5.072e-04	7.366e-04	9.160e-04
8.980e-01	1.020e-01	1.000e-01	1.000e-01	2.479e-04	5.097e-04	7.372e-04	9.155e-04
8.980e-01	1.224e-01	1.000e-01	1.000e-01	2.564e-04	5.127e-04	7.380e-04	9.150e-04
8.980e-01	1.429e-01	1.000e-01	1.000e-01	2.664e-04	5.162e-04	7.389e-04	9.145e-04
8.980e-01	1.633e-01	1.000e-01	1.000e-01	2.780e-04	5.203e-04	7.399e-04	9.141e-04
8.980e-01	1.837e-01	1.000e-01	1.000e-01	2.911e-04	5.248e-04	7.411e-04	9.137e-04
8.980e-01	2.041e-01	1.000e-01	1.000e-01	3.058e-04	5.298e-04	7.425e-04	9.134e-04
8.980e-01	2.245e-01	1.000e-01	1.000e-01	3.221e-04	5.354e-04	7.440e-04	9.131e-04
8.980e-01	2.449e-01	1.000e-01	1.000e-01	3.400e-04	5.414e-04	7.458e-04	9.128e-04
8.980e-01	2.653e-01	1.000e-01	1.000e-01	3.594e-04	5.481e-04	7.477e-04	9.127e-04
8.980e-01	2.857e-01	1.000e-01	1.000e-01	3.805e-04	5.552e-04	7.498e-04	9.126e-04
8.980e-01	3.061e-01	1.000e-01	1.000e-01	4.032e-04	5.629e-04	7.521e-04	9.126e-04
8.980e-01	3.265e-01	1.000e-01	1.000e-01	4.275e-04	5.712e-04	7.547e-04	9.127e-04
8.980e-01	3.469e-01	1.000e-01	1.000e-01	4.534e-04	5.800e-04	7.574e-04	9.129e-04
8.980e-01	3.673e-01	1.000e-01	1.000e-01	4.809e-04	5.894e-04	7.604e-04	9.131e-04
8.980e-01	3.878e-01	1.000e-01	1.000e-01	5.102e-04	5.994e-04	7.636e-04	9.135e-04
8.980e-01	4.082e-01	1.000e-01	1.000e-01	5.411e-04	6.099e-04	7.671e-04	9.140e-04
8.980e-01	4.286e-01	1.000e-01	1.000e-01	5.737e-04	6.211e-04	7.707e-04	9.147e-04
8.980e-01	4.490e-01	1.000e-01	1.000e-01	6.079e-04	6.328e-04	7.747e-04	9.154e-04
8.980e-01	4.694e-01	1.000e-01	1.000e-01	6.440e-04	6.452e-04	7.789e-04	9.163e-04
8.980e-01	4.898e-01	1.000e-01	1.000e-01	6.817e-04	6.582e-04	7.834e-04	9.174e-04
8.980e-01	5.102e-01	1.000e-01	1.000e-01	7.212e-04	6.718e-04	7.882e-04	9.186e-04
8.980e-01	5.306e-01	1.000e-01	1.000e-01	7.625e-04	6.861e-04	7.932e-04	9.199e-04
8.980e-01	5.510e-01	1.000e-01	1.000e-01	8.056e-04	7.009e-04	7.986e-04	9.214e-04
8.980e-01	5.714e-01	1.000e-01	1.000e-01	8.506e-04	7.165e-04	8.042e-04	9.230e-04
8.980e-01	5.918e-01	1.000e-01	1.000e-01	8.974e-04	7.327e-04	8.102e-04	9.249e-04
8.980e-01	6.122e-01	1.000e-01	1.000e-01	9.460e-04	7.496e-04	8.165e-04	9.269e-04
8.980e-01	6.327e-01	1.000e-01	1.000e-01	9.966e-04	7.671e-04	8.231e-04	9.291e-04
8.980e-01	6.531e-01	1.000e-01	1.000e-01	1.049e-03	7.854e-04	8.300e-04	9.315e-04
8.980e-01	6.735e-01	1.000e-01	1.000e-01	1.103e-03	8.044e-04	8.373e-04	9.341e-04
8.980e-01	6.939e-01	1.000e-01	1.000e-01	1.160e-03	8.240e-04	8.450e-04	9.369e-04
8.980e-01	7.143e-01	1.000e-01	1.000e-01	1.218e-03	8.444e-04	8.530e-04	9.399e-04
8.980e-01	7.347e-01	1.000e-01	1.000e-01	1.279e-03	8.656e-04	8.613e-04	9.431e-04
8.980e-01	7.551e-01	1.000e-01	1.000e-01	1.341e-03	8.875e-04	8.701e-04	9.466e-04
8.980e-01	7.755e-01	1.000e-01	1.000e-01	1.406e-03	9.101e-04	8.792e-04	9.503e-04
8.980e-01	7.959e-01	1.000e-01	1.000e-01	1.473e-03	9.335e-04	8.888e-04	9.542e-04
8.980e-01	8.163e-01	1.000e-01	1.000e-01	1.542e-03	9.577e-04	8.987e-04	9.584e-04
8.980e-01	8.367e-01	1.000e-01	1.000e-01	1.613e-03	9.828e-04	9.091e-04	9.628e-04
8.980e-01	8.571e-01	1.000e-01	1.000e-01	1.687e-03	1.009e-03	9.199e-04	9.675e-04
8.980e-01	8.776e-01	1.000e-01	1.000e-01	1.763e-03	1.035e-03	9.311e-04	9.725e-04
8.980e-01	8.980e-01	1.000e-01	1.000e-01	1.841e-03	1.063e-03	9.428e-04	9.777e-04
8.980e-01	9.184e-01	1.000e-01	1.000e-01	1.922e-03	1.091e-03	9.550e-04	9.832e-04
8.980e-01	9.388e-01	1.000e-01	1.000e-01	2.005e-03	1.120e-03	9.676e-04	9.890e-04
8.980e-01	9.592e-01	1.000e-01	1.000e-01	2.090e-03	1.150e-03	9.807e-04	9.950e-04
8.980e-01	9.796e-01	1.000e-01	1.000e-01	2.179e-03	1.181e-03	9.943e-04	1.001e-03
8.980e-01	1.000e+00	1.000e-01	1.000e-01	2.269e-03	1.213e-03	1.008e-03	1.008e-03
9.184e-01	0.000e+00	1.000e-01	1.000e-01	2.331e-04	5.114e-04	7.496e-04	9.366e-04
9.184e-01	2.041e-02	1.000e-01	1.000e-01	2.337e-04	5.120e-04	7.498e-04	9.361e-04
9.184e-01	4.082e-02	1.000e-01	1.000e-01	2.359e-04	5.131e-04	7.501e-04	9.356e-04
9.184e-01	6.122e-02	1.000e-01	1.000e-01	2.397e-04	5.147e-04	7.505e-04	9.351e-04
9.184e-01	8.163e-02	1.000e-01	1.000e-01	2.449e-04	5.167e-04	7.510e-04	9.346e-04
9.184e-01	1.020e-01	1.000e-01	1.000e-01	2.517e-04	5.193e-04	7.517e-04	9.341e-04
9.184e-01	1.224e-01	1.000e-01	1.000e-01	2.600e-04	5.223e-04	7.525e-04	9.337e-04
9.184e-01	1.429e-01	1.000e-01	1.000e-01	2.699e-04	5.259e-04	7.535e-04	9.333e-04
9.184e-01	1.633e-01	1.000e-01	1.000e-01	2.813e-04	5.299e-04	7.546e-04	9.329e-04
9.184e-01	1.837e-01	1.000e-01	1.000e-01	2.942e-04	5.345e-04	7.559e-04	9.326e-04
9.184e-01	2.041e-01	1.000e-01	1.000e-01	3.087e-04	5.396e-04	7.574e-04	9.323e-04
9.184e-01	2.245e-01	1.000e-01	1.000e-01	3.247e-04	5.453e-04	7.591e-04	9.321e-04
9.184e-01	2.449e-01	1.000e-01	1.000e-01	3.423e-04	5.514e-04	7.609e-04	9.320e-04
9.184e-01	2.653e-01	1.000e-01	1.000e-01	3.615e-04	5.582e-04	7.630e-04	9.319e-04
9.184e-01	2.857e-01	1.000e-01	1.000e-01	3.823e-04	5.654e-04	7.652e-04	9.319e-04
9.184e-01	3.061e-01	1.000e-01	1.000e-01	4.046e-04	5.732e-04	7.677e-04	9.320e-04
9.184e-01	3.265e-01	1.000e-01	1.000e-01	4.286e-04	5.816e-04	7.704e-04	9.322e-04
9.184e-01	3.469e-01	1.000e-01	1.000e-01	4.541e-04	5.906e-04	7.733e-04	9.325e-04
9.184e-01	3.673e-01	1.000e-01	1.000e-01	4.813e-04	6.001e-04	7.765e-04	9.329e-04
9.184e-01	3.878e-01	1.000e-01	1.000e-01	5.102e-04	6.103e-04	7.799e-04	9.334e-04
9.184e-01	4.082e-01	1.000e-01	1.000e-01	5.406e-04	6.210e-04	7.835e-04	9.341e-04
9.184e-01	4.286e-01	1.000e-01	1.000e-01	5.728e-04	6.323e-04	7.875e-04	9.349e-04
9.184e-01	4.490e-01	1.000e-01	1.000e-01	6.066e-04	6.443e-04	7.916e-04	9.358e-04
9.184e-01	4.694e-01	1.000e-01	1.000e-01	6.422e-04	6.568e-04	7.961e-04	9.368e-04
9.184e-01	4.898e-01	1.000e-01	1.000e-01	6.794e-04	6.700e-04	8.008e-04	9.380e-04
9.184e-01	5.102e-01	1.000e-01	1.000e-01	7.184e-04	6.838e-04	8.058e-04	9.394e-04
9.184e-01	5.306e-01	1.000e-01	1.000e-01	7.592e-04	6.983e-04	8.111e-04	9.409e-04
9.184e-01	5.510e-01	1.000e-01	1.000e-01	8.017e-04	7.134e-04	8.168e-04	9.426e-04
9.184e-01	5.714e-01	1.000e-01	1.000e-01	8.460e-04	7.292e-04	8.227e-04	9.445e-04
9.184e-01	5.918e-01	1.000e-01	1.000e-01	8.922e-04	7.457e-04	8.290e-04	9.465e-04
9.184e-01	6.122e-01	1.000e-01	1.000e-01	9.402e-04	7.628e-04	8.356e-04	9.487e-04
9.184e-01	6.327e-01	1.000e-01	1.000e-01	9.901e-04	7.806e-04	8.425e-04	9.512e-04
9.184e-01	6.531e-01	1.000e-01	1.000e-01	1.042e-03	7.991e-04	8.498e-04	9.538e-04
9.184e-01	6.735e-01	1.000e-01	1.000e-01	1.096e-03	8.184e-04	8.574e-04	9.566e-04
9.184e-01	6.939e-01	1.000e-01	1.000e-01	1.151e-03	8.383e-04	8.654e-04	9.597e-04
9.184e-01	7.143e-01	1.000e-01	1.000e-01	1.209e-03	8.590e-04	8.738e-04	9.630e-04
9.184e-01	7.347e-01	1.000e-01	1.000e-01	1.269e-03	8.805e-04	8.825e-04	9.665e-04
9.184e-01	7.551e-01	1.000e-01	1.000e-01	1.330e-03	9.027e-04	8.917e-04	9.702e-04
9.184e-01	7.755e-01	1.000e-01	1.000e-01	1.394e-03	9.256e-04	9.012e-04	9.742e-04
9.184e-01	7.959e-01	1.000e-01	1.000e-01	1.460e-03	9.494e-04	9.112e-04	9.784e-04
9.184e-01	8.163e-01	1.000e-01	1.000e-01	1.528e-03	9.739e-04	9.216e-04	9.829e-04
9.184e-01	8.367e-01	1.000e-01	1.000e-01	1.598e-03	9.992e-04	9.324e-04	9.877e-04
9.184e-01	8.571e-01	1.000e-01	1.000e-01	1.671e-03	1.025e-03	9.437e-04	9.927e-04
9.184e-01	8.776e-01	1.000e-01	1.000e-01	1.746e-03	1.052e-03	9.554e-04	9.980e-04
9.184e-01	8.980e-01	1.000e-01	1.000e-01	1.823e-03	1.080e-03	9.676e-04	1.004e-03
9.184e-01	9.184e-01	1.000e-01	1.000e-01	1.902e-03	1.109e-03	9.802e-04	1.009e-03
9.184e-01	9.388e-01	1.000e-01	1.000e-01	1.984e-03	1.138e-03	9.934e-04	1.016e-03
9.184e-01	9.592e-01	1.000e-01	1.000e-01	2.069e-03	1.169e-03	1.007e-03	1.022e-03
9.184e-01	9.796e-01	1.000e-01	1.000e-01	2.155e-03	1.200e-03	1.021e-03	1.029e-03
9.184e-01	1.000e+00	1.000e-01	1.000e-01	2.245e-03	1.233e-03	1.036e-03	1.036e-03
9.388e-01	0.000e+00	1.000e-01	1.000e-01	2.373e-04	5.207e-04	7.637e-04	9.547e-04
9.388e-01	2.041e-02	1.000e-01	1.000e-01	2.379e-04	5.213e-04	7.639e-04	9.543e-04
9.388e-01	4.082e-02	1.000e-01	1.000e-01	2.400e-04	5.224e-04	7.642e-04	9.538e-04
9.388e-01	6.122e-02	1.000e-01	1.000e-01	2.436e-04	5.240e-04	7.646e-04	9.534e-04
9.388e-01	8.163e-02	1.000e-01	1.000e-01	2.488e-04	5.260e-04	7.652e-04	9.529e-04
9.388e-01	1.020e-01	1.000e-01	1.000e-01	2.554e-04	5.286e-04	7.660e-04	9.525e-04
9.388e-01	1.224e-01	1.000e-01	1.000e-01	2.636e-04	5.317e-04	7.668e-04	9.521e-04
9.388e-01	1.429e-01	1.000e-01	1.000e-01	2.732e-04	5.353e-04	7.679e-04	9.518e-04
9.388e-01	1.633e-01	1.000e-01	1.000e-01	2.844e-04	5.394e-04	7.691e-04	9.514e-04
9.388e-01	1.837e-01	1.000e-01	1.000e-01	2.972e-04	5.440e-04	7.705e-04	9.512e-04
9.388e-01	2.041e-01	1.000e-01	1.000e-01	3.114e-04	5.492e-04	7.721e-04	9.510e-04
9.388e-01	2.245e-01	1.000e-01	1.000e-01	3.272e-04	5.549e-04	7.738e-04	9.509e-04
9.388e-01	2.449e-01	1.000e-01	1.000e-01	3.446e-04	5.612e-04	7.758e-04	9.508e-04
9.388e-01	2.653e-01	1.000e-01	1.000e-01	3.634e-04	5.680e-04	7.780e-04	9.508e-04
9.388e-01	2.857e-01	1.000e-01	1.000e-01	3.839e-04	5.753e-04	7.804e-04	9.509e-04
9.388e-01	3.061e-01	1.000e-01	1.000e-01	4.059e-04	5.833e-04	7.830e-04	9.512e-04
9.388e-01	3.265e-01	1.000e-01	1.000e-01	4.295e-04	5.918e-04	7.859e-04	9.515e-04
9.388e-01	3.469e-01	1.000e-01	1.000e-01	4.547e-04	6.009e-04	7.889e-04	9.519e-04
9.388e-01	3.673e-01	1.000e-01	1.000e-01	4.815e-04	6.106e-04	7.923e-04	9.524e-04
9.388e-01	3.878e-01	1.000e-01	1.000e-01	5.100e-04	6.208e-04	7.959e-04	9.531e-04
9.388e-01	4.082e-01	1.000e-01	1.000e-01	5.400e-04	6.317e-04	7.997e-04	9.539e-04
9.388e-01	4.286e-01	1.000e-01	1.000e-01	5.717e-04	6.432e-04	8.038e-04	9.548e-04
9.388e-01	4.490e-01	1.000e-01	1.000e-01	6.051e-04	6.553e-04	8.082e-04	9.559e-04
9.388e-01	4.694e-01	1.000e-01	1.000e-01	6.401e-04	6.680e-04	8.129e-04	9.571e-04
9.388e-01	4.898e-01	1.000e-01	1.000e-01	6.769e-04	6.814e-04	8.179e-04	9.584e-04
9.388e-01	5.102e-01	1.000e-01	1.000e-01	7.154e-04	6.954e-04	8.232e-04	9.600e-04
9.388e-01	5.306e-01	1.000e-01	1.000e-01	7.555e-04	7.101e-04	8.287e-04	9.617e-04
9.388e-01	5.510e-01	1.000e-01	1.000e-01	7.975e-04	7.254e-04	8.346e-04	9.636e-04
9.388e-01	5.714e-01	1.000e-01	1.000e-01	8.412e-04	7.414e-04	8.409e-04	9.656e-04
9.388e-01	5.918e-01	1.000e-01	1.000e-01	8.867e-04	7.581e-04	8.474e-04	9.679e-04
9.388e-01	6.122e-01	1.000e-01	1.000e-01	9.341e-04	7.755e-04	8.543e-04	9.703e-04
9.388e-01	6.327e-01	1.000e-01	1.000e-01	9.833e-04	7.935e-04	8.616e-04	9.730e-04
9.388e-01	6.531e-01	1.000e-01	1.000e-01	1.034e-03	8.123e-04	8.692e-04	9.758e-04
9.388e-01	6.735e-01	1.000e-01	1.000e-01	1.087e-03	8.318e-04	8.771e-04	9.789e-04
9.388e-01	6.939e-01	1.000e-01	1.000e-01	1.142e-03	8.520e-04	8.855e-04	9.822e-04
9.388e-01	7.143e-01	1.000e-01	1.000e-01	1.199e-03	8.730e-04	8.942e-04	9.858e-04
9.388e-01	7.347e-01	1.000e-01	1.000e-01	1.258e-03	8.947e-04	9.034e-04	9.896e-04
9.388e-01	7.551e-01	1.000e-01	1.000e-01	1.319e-03	9.172e-04	9.129e-04	9.936e-04
9.388e-01	7.755e-01	1.000e-01	1.000e-01	1.382e-03	9.404e-04	9.229e-04	9.979e-04
9.388e-01	7.959e-01	1.000e-01	1.000e-01	1.447e-03	9.645e-04	9.332e-04	1.002e-03
9.388e-01	8.163e-01	1.000e-01	1.000e-01	1.514e-03	9.893e-04	9.441e-04	1.007e-03
9.388e-01	8.367e-01	1.000e-01	1.000e-01	1.583e-03	1.015e-03	9.553e-04	1.012e-03
9.388e-01	8.571e-01	1.000e-01	1.000e-01	1.655e-03	1.041e-03	9.670e-04	1.018e-03
9.388e-01	8.776e-01	1.000e-01	1.000e-01	1.728e-03	1.069e-03	9.792e-04	1.023e-03
9.388e-01	8.980e-01	1.000e-01	1.000e-01	1.804e-03	1.097e-03	9.919e-04	1.029e-03
9.388e-01	9.184e-01	1.000e-01	1.000e-01	1.883e-03	1.126e-03	1.005e-03	1.036e-03
9.388e-01	9.388e-01	1.000e-01	1.000e-01	1.963e-03	1.156e-03	1.019e-03	1.042e-03
9.388e-01	9.592e-01	1.000e-01	1.000e-01	2.046e-03	1.187e-03	1.033e-03	1.049e-03
9.388e-01	9.796e-01	1.000e-01	1.000e-01	2.132e-03	1.218e-03	1.048e-03	1.056e-03
9.388e-01	1.000e+00	1.000e-01	1.000e-01	2.220e-03	1.251e-03	1.063e-03	1.064e-03
9.592e-01	0.000e+00	1.000e-01	1.000e-01	2.414e-04	5.299e-04	7.775e-04	9.726e-04
9.592e-01	2.041e-02	1.000e-01	1.000e-01	2.420e-04	5.305e-04	7.777e-04	9.722e-04
9.592e-01	4.082e-02	1.000e-01	1.000e-01	2.440e-04	5.315e-04	7.780e-04	9.717e-04
9.592e-01	6.122e-02	1.000e-01	1.000e-01	2.475e-04	5.331e-04	7.785e-04	9.713e-04
9.592e-01	8.163e-02	1.000e-01	1.000e-01	2.525e-04	5.352e-04	7.791e-04	9.709e-04
9.592e-01	1.020e-01	1.000e-01	1.000e-01	2.590e-04	5.377e-04	7.799e-04	9.705e-04
9.592e-01	1.224e-01	1.000e-01	1.000e-01	2.670e-04	5.408e-04	7.808e-04	9.702e-04
9.592e-01	1.429e-01	1.000e-01	1.000e-01	2.765e-04	5.445e-04	7.820e-04	9.699e-04
9.592e-01	1.633e-01	1.000e-01	1.000e-01	2.875e-04	5.486e-04	7.833e-04	9.697e-04
9.592e-01	1.837e-01	1.000e-01	1.000e-01	3.000e-04	5.533e-04	7.847e-04	9.695e-04
9.592e-01	2.041e-01	1.000e-01	1.000e-01	3.140e-04	5.585e-04	7.864e-04	9.694e-04
9.592e-01	2.245e-01	1.000e-01	1.000e-01	3.296e-04	5.643e-04	7.883e-04	9.693e-04
9.592e-01	2.449e-01	1.000e-01	1.000e-01	3.466e-04	5.706e-04	7.904e-04	9.693e-04
9.592e-01	2.653e-01	1.000e-01	1.000e-01	3.652e-04	5.775e-04	7.927e-04	9.695e-04
9.592e-01	2.857e-01	1.000e-01	1.000e-01	3.854e-04	5.850e-04	7.952e-04	9.697e-04
9.592e-01	3.061e-01	1.000e-01	1.000e-01	4.071e-04	5.930e-04	7.980e-04	9.700e-04
9.592e-01	3.265e-01	1.000e-01	1.000e-01	4.303e-04	6.016e-04	8.010e-04	9.704e-04
9.592e-01	3.469e-01	1.000e-01	1.000e-01	4.551e-04	6.108e-04	8.043e-04	9.710e-04
9.592e-01	3.673e-01	1.000e-01	1.000e-01	4.816e-04	6.206e-04	8.078e-04	9.716e-04
9.592e-01	3.878e-01	1.000e-01	1.000e-01	5.096e-04	6.310e-04	8.116e-04	9.724e-04
9.592e-01	4.082e-01	1.000e-01	1.000e-01	5.392e-04	6.420e-04	8.156e-04	9.734e-04
9.592e-01	4.286e-01	1.000e-01	1.000e-01	5.705e-04	6.537e-04	8.199e-04	9.744e-04
9.592e-01	4.490e-01	1.000e-01	1.000e-01	6.034e-04	6.660e-04	8.245e-04	9.757e-04
9.592e-01	4.694e-01	1.000e-01	1.000e-01	6.379e-04	6.789e-04	8.294e-04	9.770e-04
9.592e-01	4.898e-01	1.000e-01	1.000e-01	6.741e-04	6.924e-04	8.347e-04	9.786e-04
9.592e-01	5.102e-01	1.000e-01	1.000e-01	7.121e-04	7.066e-04	8.402e-04	9.803e-04
9.592e-01	5.306e-01	1.000e-01	1.000e-01	7.517e-04	7.214e-04	8.460e-04	9.822e-04
9.592e-01	5.510e-01	1.000e-01	1.000e-01	7.931e-04	7.370e-04	8.522e-04	9.843e-04
9.592e-01	5.714e-01	1.000e-01	1.000e-01	8.362e-04	7.532e-04	8.587e-04	9.865e-04
9.592e-01	5.918e-01	1.000e-01	1.000e-01	8.811e-04	7.700e-04	8.655e-04	9.890e-04
9.592e-01	6.122e-01	1.000e-01	1.000e-01	9.277e-04	7.876e-04	8.727e-04	9.917e-04
9.592e-01	6.327e-01	1.000e-01	1.000e-01	9.763e-04	8.059e-04	8.803e-04	9.946e-04
9.592e-01	6.531e-01	1.000e-01	1.000e-01	1.027e-03	8.249e-04	8.882e-04	9.977e-04
9.592e-01	6.735e-01	1.000e-01	1.000e-01	1.079e-03	8.446e-04	8.965e-04	1.001e-03
9.592e-01	6.939e-01	1.000e-01	1.000e-01	1.133e-03	8.651e-04	9.052e-04	1.005e-03
9.592e-01	7.143e-01	1.000e-01	1.000e-01	1.189e-03	8.863e-04	9.143e-04	1.008e-03
9.592e-01	7.347e-01	1.000e-01	1.000e-01	1.247e-03	9.083e-04	9.238e-04	1.012e-03
9.592e-01	7.551e-01	1.000e-01	1.000e-01	1.307e-03	9.310e-04	9.337e-04	1.017e-03
9.592e-01	7.755e-01	1.000e-01	1.000e-01	1.369e-03	9.545e-04	9.441e-04	1.021e-03
9.592e-01	7.959e-01	1.000e-01	1.000e-01	1.433e-03	9.788e-04	9.549e-04	1.026e-03
9.592e-01	8.163e-01	1.000e-01	1.000e-01	1.499e-03	1.004e-03	9.661e-04	1.031e-03
9.592e-01	8.367e-01	1.000e-01	1.000e-01	1.567e-03	1.030e-03	9.778e-04	1.037e-03
9.592e-01	8.571e-01	1.000e-01	1.000e-01	1.638e-03	1.057e-03	9.900e-04	1.042e-03
9.592e-01	8.776e-01	1.000e-01	1.000e-01	1.711e-03	1.084e-03	1.003e-03	1.048e-03
9.592e-01	8.980e-01	1.000e-01	1.000e-01	1.785e-03	1.113e-03	1.016e-03	1.055e-03
9.592e-01	9.184e-01	1.000e-01	1.000e-01	1.863e-03	1.142e-03	1.029e-03	1.061e-03
9.592e-01	9.388e-01	1.000e-01	1.000e-01	1.942e-03	1.172e-03	1.044e-03	1.068e-03
9.592e-01	9.592e-01	1.000e-01	1.000e-01	2.024e-03	1.203e-03	1.058e-03	1.076e-03
9.592e-01	9.796e-01	1.000e-01	1.000e-01	2.108e-03	1.235e-03	1.073e-03	1.083e-03
9.592e-01	1.000e+00	1.000e-01	1.000e-01	2.195e-03	1.268e-03	1.089e-03	1.091e-03
9.796e-01	0.000e+00	1.000e-01	1.000e-01	2.454e-04	5.388e-04	7.910e-04	9.901e-04
9.796e-01	2.041e-02	1.000e-01	1.000e-01	2.459e-04	5.394e-04	7.912e-04	9.897e-04
9.796e-01	4.082e-02	1.000e-01	1.000e-01	2.478e-04	5.404e-04	7.916e-04	9.893e-04
9.796e-01	6.122e-02	1.000e-01	1.000e-01	2.513e-04	5.420e-04	7.921e-04	9.890e-04
9.796e-01	8.163e-02	1.000e-01	1.000e-01	2.561e-04	5.441e-04	7.928e-04	9.886e-04
9.796e-01	1.020e-01	1.000e-01	1.000e-01	2.625e-04	5.467e-04	7.936e-04	9.883e-04
9.796e-01	1.224e-01	1.000e-01	1.000e-01	2.703e-04	5.498e-04	7.946e-04	9.880e-04
9.796e-01	1.429e-01	1.000e-01	1.000e-01	2.796e-04	5.534e-04	7.958e-04	9.878e-04
9.796e-01	1.633e-01	1.000e-01	1.000e-01	2.904e-04	5.576e-04	7.972e-04	9.876e-04
9.796e-01	1.837e-01	1.000e-01	1.000e-01	3.027e-04	5.623e-04	7.987e-04	9.875e-04
9.796e-01	2.041e-01	1.000e-01	1.000e-01	3.165e-04	5.676e-04	8.005e-04	9.874e-04
9.796e-01	2.245e-01	1.000e-01	1.000e-01	3.318e-04	5.734e-04	8.025e-04	9.875e-04
9.796e-01	2.449e-01	1.000e-01	1.000e-01	3.485e-04	5.798e-04	8.047e-04	9.876e-04
9.796e-01	2.653e-01	1.000e-01	1.000e-01	3.669e-04	5.868e-04	8.071e-04	9.878e-04
9.796e-01	2.857e-01	1.000e-01	1.000e-01	3.867e-04	5.943e-04	8.098e-04	9.881e-04
9.796e-01	3.061e-01	1.000e-01	1.000e-01	4.080e-04	6.024e-04	8.127e-04	9.886e-04
9.796e-01	3.265e-01	1.000e-01	1.000e-01	4.309e-04	6.111e-04	8.159e-04	9.891e-04
9.796e-01	3.469e-01	1.000e-01	1.000e-01	4.554e-04	6.205e-04	8.193e-04	9.898e-04
9.796e-01	3.673e-01	1.000e-01	1.000e-01	4.814e-04	6.304e-04	8.230e-04	9.906e-04
9.796e-01	3.878e-01	1.000e-01	1.000e-01	5.090e-04	6.409e-04	8.269e-04	9.915e-04
9.796e-01	4.082e-01	1.000e-01	1.000e-01	5.382e-04	6.520e-04	8.312e-04	9.926e-04
9.796e-01	4.286e-01	1.000e-01	1.000e-01	5.690e-04	6.638e-04	8.357e-04	9.938e-04
9.796e-01	4.490e-01	1.000e-01	1.000e-01	6.014e-04	6.762e-04	8.405e-04	9.952e-04
9.796e-01	4.694e-01	1.000e-01	1.000e-01	6.355e-04	6.893e-04	8.457e-04	9.967e-04
9.796e-01	4.898e-01	1.000e-01	1.000e-01	6.712e-04	7.030e-04	8.511e-04	9.985e-04
9.796e-01	5.102e-01	1.000e-01	1.000e-01	7.086e-04	7.173e-04	8.569e-04	1.000e-03
9.796e-01	5.306e-01	1.000e-01	1.000e-01	7.477e-04	7.323e-04	8.630e-04	1.002e-03
9.796e-01	5.510e-01	1.000e-01	1.000e-01	7.884e-04	7.480e-04	8.694e-04	1.005e-03
9.796e-01	5.714e-01	1.000e-01	1.000e-01	8.309e-04	7.644e-04	8.762e-04	1.007e-03
9.796e-01	5.918e-01	1.000e-01	1.000e-01	8.752e-04	7.815e-04	8.833e-04	1.010e-03
9.796e-01	6.122e-01	1.000e-01	1.000e-01	9.212e-04	7.993e-04	8.908e-04	1.013e-03
9.796e-01	6.327e-01	1.000e-01	1.000e-01	9.690e-04	8.178e-04	8.986e-04	1.016e-03
9.796e-01	6.531e-01	1.000e-01	1.000e-01	1.019e-03	8.370e-04	9.069e-04	1.019e-03
9.796e-01	6.735e-01	1.000e-01	1.000e-01	1.070e-03	8.569e-04	9.155e-04	1.023e-03
9.796e-01	6.939e-01	1.000e-01	1.000e-01	1.123e-03	8.776e-04	9.246e-04	1.027e-03
9.796e-01	7.143e-01	1.000e-01	1.000e-01	1.179e-03	8.990e-04	9.340e-04	1.031e-03
9.796e-01	7.347e-01	1.000e-01	1.000e-01	1.236e-03	9.212e-04	9.439e-04	1.035e-03
9.796e-01	7.551e-01	1.000e-01	1.000e-01	1.295e-03	9.442e-04	9.542e-04	1.040e-03
9.796e-01	7.755e-01	1.000e-01	1.000e-01	1.356e-03	9.679e-04	9.649e-04	1.045e-03
9.796e-01	7.959e-01	1.000e-01	1.000e-01	1.419e-03	9.924e-04	9.761e-04	1.050e-03
9.796e-01	8.163e-01	1.000e-01	1.000e-01	1.484e-03	1.018e-03	9.878e-04	1.055e-03
9.796e-01	8.367e-01	1.000e-01	1.000e-01	1.552e-03	1.044e-03	9.999e-04	1.061e-03
9.796e-01	8.571e-01	1.000e-01	1.000e-01	1.621e-03	1.071e-03	1.013e-03	1.067e-03
9.796e-01	8.776e-01	1.000e-01	1.000e-01	1.693e-03	1.099e-03	1.026e-03	1.073e-03
9.796e-01	8.980e-01	1.000e-01	1.000e-01	1.766e-03	1.128e-03	1.039e-03	1.080e-03
9.796e-01	9.184e-01	1.000e-01	1.000e-01	1.842e-03	1.157e-03	1.053e-03	1.087e-03
9.796e-01	9.388e-01	1.000e-01	1.000e-01	1.921e-03	1.188e-03	1.068e-03	1.095e-03
9.796e-01	9.592e-01	1.000e-01	1.000e-01	2.001e-03	1.219e-03	1.083e-03	1.102e-03
9.796e-01	9.796e-01	1.000e-01	1.000e-01	2.085e-03	1.251e-03	1.099e-03	1.110e-03
9.796e-01	1.000e+00	1.000e-01	1.000e-01	2.170e-03	1.284e-03	1.115e-03	1.119e-03
1.000e+00	0.000e+00	1.000e-01	1.000e-01	2.494e-04	5.476e-04	8.043e-04	1.007e-03
1.000e+00	2.041e-02	1.000e-01	1.000e-01	2.498e-04	5.482e-04	8.045e-04	1.007e-03
1.000e+00	4.082e-02	1.000e-01	1.000e-01	2.516e-04	5.492e-04	8.049e-04	1.007e-03
1.000e+00	6.122e-02	1.000e-01	1.000e-01	2.549e-04	5.507e-04	8.054e-04	1.006e-03
1.000e+00	8.163e-02	1.000e-01	1.000e-01	2.597e-04	5.528e-04	8.061e-04	1.006e-03
1.000e+00	1.020e-01	1.000e-01	1.000e-01	2.659e-04	5.554e-04	8.070e-04	1.006e-03
1.000e+00	1.224e-01	1.000e-01	1.000e-01	2.735e-04	5.585e-04	8.081e-04	1.005e-03
1.000e+00	1.429e-01	1.000e-01	1.000e-01	2.826e-04	5.622e-04	8.093e-04	1.005e-03
1.000e+00	1.633e-01	1.000e-01	1.000e-01	2.932e-04	5.664e-04	8.108e-04	1.005e-03
1.000e+00	1.837e-01	1.000e-01	1.000e-01	3.053e-04	5.711e-04	8.124e-04	1.005e-03
1.000e+00	2.041e-01	1.000e-01	1.000e-01	3.188e-04	5.764e-04	8.143e-04	1.005e-03
1.000e+00	2.245e-01	1.000e-01	1.000e-01	3.338e-04	5.823e-04	8.164e-04	1.005e-03
1.000e+00	2.449e-01	1.000e-01	1.000e-01	3.504e-04	5.887e-04	8.187e-04	1.006e-03
1.000e+00	2.653e-01	1.000e-01	1.000e-01	3.684e-04	5.958e-04	8.213e-04	1.006e-03
1.000e+00	2.857e-01	1.000e-01	1.000e-01	3.879e-04	6.034e-04	8.241e-04	1.006e-03
1.000e+00	3.061e-01	1.000e-01	1.000e-01	4.089e-04	6.116e-04	8.271e-04	1.007e-03
1.000e+00	3.265e-01	1.000e-01	1.000e-01	4.314e-04	6.204e-04	8.304e-04	1.008e-03
1.000e+00	3.469e-01	1.000e-01	1.000e-01	4.555e-04	6.298e-04	8.340e-04	1.008e-03
1.000e+00	3.673e-01	1.000e-01	1.000e-01	4.811e-04	6.398e-04	8.379e-04	1.009e-03
1.000e+00	3.878e-01	1.000e-01	1.000e-01	5.083e-04	6.504e-04	8.420e-04	1.010e-03
1.000e+00	4.082e-01	1.000e-01	1.000e-01	5.371e-04	6.617e-04	8.465e-04	1.012e-03
1.000e+00	4.286e-01	1.000e-01	1.000e-01	5.674e-04	6.736e-04	8.512e-04	1.013e-03
1.000e+00	4.490e-01	1.000e-01	1.000e-01	5.994e-04	6.861e-04	8.562e-04	1.014e-03
1.000e+00	4.694e-01	1.000e-01	1.000e-01	6.329e-04	6.993e-04	8.616e-04	1.016e-03
1.000e+00	4.898e-01	1.000e-01	1.000e-01	6.681e-04	7.131e-04	8.672e-04	1.018e-03
1.000e+00	5.102e-01	1.000e-01	1.000e-01	7.049e-04	7.276e-04	8.732e-04	1.020e-03
1.000e+00	5.306e-01	1.000e-01	1.000e-01	7.434e-04	7.428e-04	8.796e-04	1.022e-03
1.000e+00	5.510e-01	1.000e-01	1.000e-01	7.836e-04	7.587e-04	8.863e-04	1.025e-03
1.000e+00	5.714e-01	1.000e-01	1.000e-01	8.255e-04	7.752e-04	8.933e-04	1.028e-03
1.000e+00	5.918e-01	1.000e-01	1.000e-01	8.691e-04	7.925e-04	9.007e-04	1.031e-03
1.000e+00	6.122e-01	1.000e-01	1.000e-01	9.144e-04	8.104e-04	9.085e-04	1.034e-03
1.000e+00	6.327e-01	1.000e-01	1.000e-01	9.615e-04	8.291e-04	9.167e-04	1.037e-03
1.000e+00	6.531e-01	1.000e-01	1.000e-01	1.010e-03	8.485e-04	9.252e-04	1.041e-03
1.000e+00	6.735e-01	1.000e-01	1.000e-01	1.061e-03	8.686e-04	9.342e-04	1.044e-03
1.000e+00	6.939e-01	1.000e-01	1.000e-01	1.114e-03	8.895e-04	9.436e-04	1.049e-03
1.000e+00	7.143e-01	1.000e-01	1.000e-01	1.168e-03	9.111e-04	9.534e-04	1.053e-03
1.000e+00	7.347e-01	1.000e-01	1.000e-01	1.224e-03	9.335e-04	9.636e-04	1.058e-03
1.000e+00	7.551e-01	1.000e-01	1.000e-01	1.283e-03	9.567e-04	9.743e-04	1.062e-03
1.000e+00	7.755e-01	1.000e-01	1.000e-01	1.343e-03	9.806e-04	9.854e-04	1.068e-03
1.000e+00	7.959e-01	1.000e-01	1.000e-01	1.405e-03	1.005e-03	9.970e-04	1.073e-03
1.000e+00	8.163e-01	1.000e-01	1.000e-01	1.469e-03	1.031e-03	1.009e-03	1.079e-03
1.000e+00	8.367e-01	1.000e-01	1.000e-01	1.536e-03	1.057e-03	1.022e-03	1.085e-03
1.000e+00	8.571e-01	1.000e-01	1.000e-01	1.604e-03	1.085e-03	1.035e-03	1.091e-03
1.000e+00	8.776e-01	1.000e-01	1.000e-01	1.675e-03	1.113e-03	1.048e-03	1.098e-03
1.000e+00	8.980e-01	1.000e-01	1.000e-01	1.747e-03	1.142e-03	1.062e-03	1.105e-03
1.000e+00	9.184e-01	1.000e-01	1.000e-01	1.822e-03	1.171e-03	1.077e-03	1.113e-03
1.000e+00	9.388e-01	1.000e-01	1.000e-01	1.899e-03	1.202e-03	1.092e-03	1.120e-03
1.000e+00	9.592e-01	1.000e-01	1.000e-01	1.979e-03	1.234e-03	1.108e-03	1.129e-03
1.000e+00	9.796e-01	1.000e-01	1.000e-01	2.060e-03	1.266e-03	1.124e-03	1.137e-03
1.000e+00	1.000e+00	1.000e-01	1.000e-01	2.145e-03	1.300e-03	1.141e-03	1.146e-03
# time: 2135.941253185272

